Decentralized Connectivity Maintenance with Time Delays using Control Barrier Functions

Connectivity maintenance is crucial for the real world deployment of multi-robot systems, as it ultimately allows the robots to communicate, coordinate and perform tasks in a collaborative way. A connectivity maintenance controller must keep the multi-robot system connected independently from the system's mission and in the presence of undesired real world effects such as communication delays, model errors, and computational time delays, among others. In this paper we present the implementation, on a real robotic setup, of a connectivity maintenance control strategy based on Control Barrier Functions. During experimentation, we found that the presence of communication delays has a significant impact on the performance of the controlled system, with respect to the ideal case. We propose a heuristic to counteract the effects of communication delays, and we verify its efficacy both in simulation and with physical robot experiments.

==> data/abs_vel_no_heu_real.csv <==
2.2209,0
2.2156,0.6
2.0846,1.2
1.9364,1.8
1.799,2.4
1.6705,3
1.5477,3.6
1.4211,4.2
1.2906,4.8
1.1685,5.4
1.0419,6
0.92504,6.6
0.81173,7.2
0.70092,7.8
0.60001,8.4
0.49756,9
0.41436,9.6
0.33521,10.2
0.25715,10.8
0.19791,11.4
0.20889,12
0.27827,12.6
0.33689,13.2
0.37016,13.8
0.37628,14.4
0.36058,15
0.32779,15.6
0.28087,16.2
0.24444,16.8
0.24392,17.4
0.26108,18
0.32605,18.6
0.34186,19.2
0.37595,19.8
0.35416,20.4
0.32386,21
0.27547,21.6
0.22867,22.2
0.22114,22.8
0.28731,23.4
0.3541,24
0.40187,24.6
0.38754,25.2
0.35383,25.8
0.30885,26.4
0.24599,27
0.21331,27.6
0.23505,28.2
0.29223,28.8
0.3353,29.4
0.34585,30
0.34085,30.6
0.33338,31.2
0.33913,31.8
0.31669,32.4
0.27309,33
0.25242,33.6
0.28519,34.2
0.33066,34.8
0.33877,35.4
0.34515,36
0.37395,36.6
0.39009,37.2
0.38902,37.8
0.35087,38.4
0.28819,39
0.2312,39.6
0.18773,40.2
0.22316,40.8
0.27846,41.4
0.34516,42
0.33781,42.6
0.3086,43.2
0.29423,43.8
0.2701,44.4
0.28081,45
0.27521,45.6
0.30399,46.2
0.30797,46.8
0.34527,47.4
0.33228,48
0.30022,48.6
0.25553,49.2
0.20733,49.8
0.18583,50.4
0.1962,51
0.25464,51.6
0.29456,52.2
0.32331,52.8
0.35956,53.4
0.33722,54
0.32719,54.6
0.32964,55.2
0.31679,55.8
0.27949,56.4
0.22624,57
0.17012,57.6
0.15619,58.2
0.15819,58.8
0.18645,59.4
0.21743,60


==> data/abs_vel_no_heu_simulation.csv <==
2.6101,0
2.6101,1
2.6101,2
2.4711,3
1.7636,4
1.2107,5
0.92952,6
0.79062,7
0.47068,8
0.24576,9
0.19001,10
0.40519,11
0.44471,12
0.40555,13
0.29191,14
0.30607,15
0.47211,16
0.48511,17
0.45528,18
0.32224,19
0.18791,20
0.22874,21
0.23877,22
0.24414,23
0.30605,24
0.38395,25
0.38622,26
0.38835,27
0.30134,28
0.20826,29
0.2969,30
0.27577,31
0.28013,32
0.69587,33
0.76111,34
0.64542,35
0.45429,36
0.30582,37
0.23794,38
0.35376,39
0.30434,40
0.28935,41
0.41996,42
0.39708,43
0.38605,44
0.24092,45
0.16905,46
0.23627,47
0.17542,48
0.31472,49


==> data/coverage_area.csv <==
2.4912,2.5974,2.451,2.5914,2.52,2.4878,2.4212,2.6018,2.5469,2.46,0
2.4912,2.5974,2.451,2.599,2.5199,2.4878,2.4212,2.6018,2.5468,2.4604,0.6
2.4913,2.5974,2.4517,2.6708,2.5327,2.4929,2.4213,2.6018,2.5468,2.4605,1.2
2.4912,2.5973,2.4513,2.7419,2.6008,2.5527,2.4297,2.6018,2.5492,2.4588,1.8
2.493,2.5994,2.475,2.8123,2.6737,2.6227,2.4952,2.6024,2.583,2.5109,2.4
2.5378,2.6396,2.536,2.8856,2.7429,2.6941,2.5664,2.615,2.6519,2.5796,3
2.6078,2.703,2.6056,2.9581,2.8143,2.7669,2.6403,2.6371,2.7246,2.6521,3.6
2.6789,2.7656,2.6771,3.0317,2.8879,2.8399,2.7146,2.6815,2.7976,2.721,4.2
2.7526,2.8345,2.7466,3.105,2.9615,2.9122,2.7837,2.7418,2.8691,2.7957,4.8
2.8233,2.908,2.8217,3.1761,3.036,2.9851,2.8549,2.8108,2.9442,2.8483,5.4
2.8966,2.9808,2.8946,3.2514,3.1091,3.0605,2.9291,2.8831,3.0169,2.8741,6
2.9692,3.0543,2.9661,3.3226,3.182,3.1324,3.0056,2.9562,3.0917,2.9487,6.6
3.0447,3.1288,3.0401,3.3984,3.2557,3.1946,3.0771,3.0342,3.1657,3.0213,7.2
3.1171,3.2048,3.1112,3.4725,3.3291,3.2625,3.1523,3.1053,3.2391,3.0951,7.8
3.1917,3.2775,3.1867,3.5375,3.4008,3.3332,3.2266,3.1815,3.291,3.1674,8.4
3.2668,3.3494,3.2599,3.4742,3.4756,3.4023,3.3008,3.2533,3.367,3.241,9
3.3404,3.4254,3.334,3.3985,3.5043,3.4771,3.3749,3.3281,3.4414,3.3163,9.6
3.4146,3.5001,3.409,3.3409,3.5261,3.5456,3.4491,3.401,3.5136,3.3913,10.2
3.4889,3.5391,3.4827,3.3373,3.4966,3.5613,3.5219,3.4751,3.5402,3.4651,10.8
3.5479,3.5123,3.5099,3.3832,3.4285,3.5331,3.5728,3.5528,3.5449,3.5329,11.4
3.566,3.4535,3.4463,3.4444,3.3765,3.4627,3.5495,3.5983,3.5184,3.5491,12
3.5512,3.3823,3.3666,3.5068,3.3444,3.4013,3.5184,3.5177,3.4519,3.5239,12.6
3.4674,3.3276,3.3165,3.5088,3.3215,3.3757,3.4467,3.437,3.3922,3.4614,13.2
3.4038,3.2999,3.3206,3.432,3.3133,3.41,3.3989,3.3722,3.3563,3.3977,13.8
3.3503,3.3096,3.3792,3.3712,3.3126,3.463,3.3703,3.3351,3.3558,3.3538,14.4
3.3549,3.3412,3.4438,3.3514,3.3476,3.4977,3.3603,3.3343,3.3793,3.3318,15
3.3996,3.3945,3.468,3.3736,3.3563,3.4817,3.3551,3.3538,3.431,3.3311,15.6
3.4568,3.4604,3.4685,3.4232,3.4224,3.4083,3.3356,3.3938,3.4981,3.3264,16.2
3.5156,3.4716,3.4043,3.4881,3.4886,3.3972,3.3126,3.4471,3.5674,3.3305,16.8
3.5275,3.4073,3.3565,3.54,3.4998,3.4272,3.2875,3.4781,3.5611,3.3668,17.4
3.5021,3.3491,3.3397,3.5148,3.4578,3.4943,3.2649,3.4578,3.4809,3.4137,18
3.4486,3.3253,3.3818,3.4508,3.3825,3.534,2.6404,3.3889,3.4111,3.4734,18.6
3.3926,3.2874,3.4388,3.3905,3.3303,3.4993,3.268,3.3227,3.3595,3.4817,19.2
3.3767,3.2789,3.4429,3.3518,3.3004,3.4371,3.3089,3.2911,3.3362,3.4027,19.8
3.3973,3.2807,3.415,3.3369,3.2931,3.4034,3.3598,3.3176,3.3422,3.334,20.4
3.452,3.2948,3.3778,3.3482,3.3263,3.4411,3.4277,3.3735,3.3423,3.2861,21
3.522,3.3537,3.3492,3.3499,3.3772,3.4976,3.4949,3.442,3.3506,3.2635,21.6
3.5293,3.4192,3.3825,3.3658,3.3942,3.5325,3.515,3.4947,3.3585,3.2598,22.2
3.4892,3.4362,3.4247,3.3587,3.3482,3.5342,3.5666,3.4316,3.393,3.2634,22.8
3.4145,3.436,3.4149,3.3431,3.2844,3.5152,3.5369,3.3525,3.45,3.305,23.4
3.3675,3.4119,3.3778,3.333,3.2598,3.4366,3.4922,3.2936,3.5238,3.3706,24
3.3502,3.3482,3.362,3.3424,3.2815,3.3729,3.4487,3.2757,3.5859,3.4447,24.6
3.3761,3.2904,3.3915,3.3735,3.3325,3.3445,3.4146,3.3013,3.5991,3.5121,25.2
3.4383,3.2551,3.4441,3.4203,3.3843,3.3612,3.4268,3.3535,3.5401,3.4439,25.8
3.5111,3.2626,3.4401,3.487,3.4298,3.419,3.4717,3.4065,3.4699,3.3669,26.4
3.5594,3.2789,3.3894,3.5573,3.4319,3.4918,3.5193,3.3744,3.4472,3.3009,27
3.5391,3.2866,3.3374,3.5826,3.4082,3.5694,3.5215,3.3069,3.4329,3.2589,27.6
3.4861,3.2807,3.3254,3.5273,3.355,3.5911,3.4699,3.2422,3.3897,3.2354,28.2
3.4106,3.2643,3.3431,3.4593,3.3079,3.5728,3.4177,3.2026,3.3807,3.2307,28.8
3.3915,3.2385,3.3778,3.4057,3.2904,3.5254,3.3818,3.2129,3.3918,3.245,29.4
3.4101,3.2134,3.3472,3.3764,3.3082,3.4587,3.3741,3.25,3.4098,3.2904,30
3.4697,3.2043,3.332,3.3804,3.3719,3.3997,3.3886,3.2938,3.4185,3.3541,30.6
3.5223,3.2238,3.3884,3.4009,3.4289,3.3569,3.4321,3.3677,3.3974,3.4078,31.2
3.5176,3.2563,3.4223,3.4228,3.4484,3.334,3.4756,3.419,3.3514,3.4044,31.8
3.4997,3.2888,3.4181,3.4127,3.4283,3.3114,3.4902,3.4055,3.3313,3.3239,32.4
3.4549,3.3439,3.376,3.3786,3.4171,3.2859,3.5195,3.3758,3.3614,3.2584,33
3.404,3.3962,3.3536,3.3264,3.4151,3.2885,3.522,3.3487,3.4101,3.2098,33.6
3.3818,3.4269,3.3866,3.2864,3.397,3.303,3.4862,3.3002,3.4198,3.1882,34.2
3.3865,3.4421,3.4182,3.2787,3.373,3.322,3.456,3.293,3.4198,3.2009,34.8
3.4411,3.3947,3.4381,3.313,3.3798,3.3496,3.4196,3.2848,3.4219,3.2024,35.4
3.4892,3.3618,3.4208,3.3446,3.3855,3.3848,3.3934,3.306,3.4341,3.2016,36
3.4875,3.3258,3.3928,3.3721,3.3878,3.4296,3.389,3.3718,3.4256,3.2253,36.6
3.5026,3.3082,3.3944,3.402,3.3599,3.4579,3.3838,3.4443,3.3986,3.2702,37.2
3.4848,3.3426,3.4215,3.4249,3.3074,3.4993,3.3833,3.4896,3.3692,3.3298,37.8
3.4664,3.4113,3.4602,3.4337,3.2409,3.4788,3.3828,3.4605,3.3528,3.4022,38.4
3.4257,3.4855,3.4301,3.3984,3.2211,3.4311,3.3831,3.3965,3.3988,3.475,39
3.4088,3.5312,3.3912,3.3584,3.2184,3.4058,3.3713,3.3378,3.4457,3.4234,39.6
3.4266,3.4796,3.3944,3.3196,3.2426,3.3795,3.367,3.2847,3.4677,3.3459,40.2
3.4885,3.4096,3.434,3.2789,3.2876,3.3946,3.3612,3.2709,3.4698,3.2841,40.8
3.551,3.3612,3.4588,3.2398,3.3337,3.4139,3.3472,3.2787,3.4393,3.2389,41.4
3.5403,3.3604,3.4156,3.2143,3.3787,3.4537,3.3287,3.3279,3.4357,3.2177,42
3.5122,3.4012,3.3863,3.2264,3.3939,3.5009,3.3049,3.385,3.4095,3.2309,42.6
3.4518,3.4568,3.4098,3.2587,3.3889,3.48,3.2967,3.411,3.4175,3.2464,43.2
3.3917,3.4866,3.4589,3.2869,3.3356,3.4449,3.2953,3.3667,3.4505,3.2638,43.8
3.3703,3.4773,3.5057,3.3194,3.3141,3.4355,3.3138,3.3329,3.4635,3.2845,44.4
3.3906,3.4504,3.4626,3.3616,3.3132,3.4673,3.3504,3.2789,3.4455,3.2896,45
3.3917,3.4722,3.4192,3.3906,3.3157,3.4735,3.3952,3.2694,3.4288,3.3192,45.6
3.4143,3.5028,3.4126,3.3681,3.3355,3.4774,3.4474,3.2794,3.4443,3.3346,46.2
3.4809,3.509,3.4267,3.3573,3.3429,3.5023,3.4919,3.3399,3.4508,3.3368,46.8
3.5255,3.4457,3.4557,3.3751,3.3422,3.5155,3.5426,3.3998,3.4755,3.3412,47.4
3.4998,3.3758,3.5056,3.3728,3.3258,3.4742,3.5562,3.4231,3.5086,3.3484,48
3.45,3.3316,3.508,3.4212,3.2965,3.4395,3.5499,3.3956,3.5182,3.3789,48.6
3.4578,3.3006,3.4615,3.4522,3.2849,3.4219,3.5441,3.3502,3.4991,3.4399,49.2
3.51,3.3027,3.4319,3.4676,3.2907,3.418,3.5023,3.2677,3.445,3.4853,49.8
3.5549,3.3554,3.4038,3.4197,3.2993,3.4107,3.4657,3.2224,3.3969,3.5339,50.4
3.6087,3.4234,3.4062,3.3691,3.302,3.4168,3.4509,3.2223,3.3703,3.584,51
3.6,3.4657,3.4605,3.3191,3.3069,3.4306,3.4548,3.2781,3.3754,3.6011,51.6
3.5765,3.436,3.5292,3.2884,3.3002,3.4317,3.471,3.3526,3.4169,3.5548,52.2
3.506,3.3856,3.5515,3.2922,3.3027,3.4345,3.4747,3.4257,3.4341,3.4844,52.8
3.4398,3.3127,3.5256,3.3064,3.3028,3.4272,3.4883,3.4295,3.4174,3.4525,53.4
3.4098,3.2541,3.4815,3.3004,3.307,3.4073,3.4974,3.3583,3.396,3.4675,54
3.4111,3.2538,3.4231,3.2777,3.3319,3.3973,3.503,3.3029,3.4281,3.4497,54.6
3.4356,3.3008,3.382,3.2618,3.3465,3.3606,3.5093,3.2348,3.4733,3.4086,55.2
3.4826,3.3637,3.3657,3.2819,3.3465,3.3626,3.4851,3.1856,3.4916,3.3848,55.8
3.5084,3.419,3.3868,3.3266,3.3483,3.401,3.4657,3.1645,3.4823,3.3925,56.4
3.4782,3.4253,3.4359,3.3879,3.3745,3.4083,3.4687,3.1733,3.4638,3.4105,57
3.4343,3.3989,3.4427,3.4615,3.4173,3.3966,3.4663,3.2182,3.4147,3.408,57.6
3.3932,3.3316,3.398,3.4897,3.4577,3.3731,3.467,3.2866,3.3893,3.4088,58.2
3.3701,3.2668,3.3814,3.508,3.4447,3.3903,3.4311,3.3513,3.389,3.3993,58.8
3.3535,3.2271,3.4423,3.4872,3.3934,3.3921,3.3804,3.3817,3.3892,3.3861,59.4
3.3455,3.2163,3.4697,3.4167,3.3503,3.423,3.3189,3.3556,3.407,3.3717,60
3.3465,3.2682,3.4657,3.362,3.3213,3.447,3.2579,3.2914,3.4468,3.3522,60.6
3.3678,3.3353,3.426,3.3413,3.3059,3.429,3.2342,3.2203,3.4909,3.3273,61.2
3.3795,3.388,3.386,3.3138,3.3089,3.3896,3.2364,3.1719,3.4921,3.3509,61.8
3.3914,3.3772,3.3677,3.296,3.3216,3.3523,3.2344,3.1638,3.4802,3.418,62.4
3.4048,3.3235,3.4064,3.2905,3.3511,3.3242,3.2375,3.1819,3.4319,3.4272,63
3.424,3.2501,3.459,3.3002,3.3625,3.3326,3.2454,3.2356,3.3869,3.4475,63.6
3.442,3.225,3.474,3.3139,3.3883,3.3747,3.2689,3.3053,3.3715,3.4592,64.2
3.4675,3.2445,3.4391,3.32,3.4099,3.414,3.2641,3.3793,3.3842,3.4551,64.8
3.4329,3.2758,3.387,3.2749,3.398,3.4465,3.2558,3.4239,3.4172,3.4447,65.4
3.4064,3.3229,3.3596,3.2248,3.3614,3.4579,3.2604,3.4191,3.4485,3.4098,66
3.4185,3.3427,3.3699,3.2028,3.3182,3.4557,3.2565,3.3845,3.477,3.3541,66.6
3.468,3.3151,3.3978,3.2057,3.3037,3.4157,3.2526,3.322,3.4604,3.2863,67.2
3.5055,3.2995,3.4441,3.2101,3.2937,3.3701,3.2333,3.2524,3.4091,3.2651,67.8
3.4884,3.2703,3.4111,3.2309,3.3152,3.3622,3.2122,3.2215,3.3843,3.2466,68.4
3.4448,3.2667,3.3772,3.2325,3.3623,3.3931,3.1997,3.2163,3.403,3.2715,69
3.3942,3.2753,3.3482,3.2533,3.393,3.4323,3.204,3.269,3.4526,3.2839,69.6


==> data/coverage_conn.csv <==
2.281,1.9951,2.2897,1.9961,2.1197,2.2806,2.348,1.9798,2.1367,2.3057,0
2.2809,1.9951,2.2897,1.972,2.1197,2.2806,2.3479,1.9798,2.1368,2.3046,0.6
2.2809,1.9951,2.2881,1.8396,2.0931,2.2673,2.3478,1.9798,2.1368,2.3045,1.2
2.2809,1.9951,2.2882,1.7142,1.9626,2.1523,2.3313,1.9798,2.1304,2.3049,1.8
2.2812,1.9904,2.235,1.5873,1.818,2.0173,2.2287,1.9811,2.0585,2.2242,2.4
2.2108,1.8967,2.107,1.4562,1.6845,1.8829,2.1123,1.9574,1.9334,2.1035,3
2.0789,1.7925,1.979,1.3306,1.5513,1.7455,1.9888,1.9238,1.8006,1.964,3.6
1.9438,1.69,1.8446,1.2038,1.4107,1.6078,1.8575,1.864,1.6683,1.8308,4.2
1.8048,1.5711,1.7156,1.0816,1.2773,1.4722,1.7376,1.7681,1.5369,1.6921,4.8
1.6695,1.4405,1.5715,0.96741,1.1426,1.3372,1.6088,1.651,1.4021,1.5859,5.4
1.5288,1.311,1.4343,0.84969,1.0172,1.202,1.4764,1.5211,1.2713,1.5436,6
1.3918,1.1816,1.3008,0.74398,0.89518,1.0757,1.3391,1.3877,1.1387,1.4052,6.6
1.2542,1.0545,1.1625,0.63765,0.77687,0.97475,1.216,1.2487,1.0127,1.2751,7.2
1.1251,0.92751,1.036,0.53863,0.66704,0.86124,1.0866,1.1233,0.89252,1.1459,7.8
0.99591,0.81328,0.9057,0.4577,0.56793,0.75342,0.96743,0.99559,0.81708,1.0218,8.4
0.87057,0.70395,0.78513,0.52306,0.46904,0.65506,0.85025,0.87786,0.70242,0.89993,9
0.75326,0.59517,0.67106,0.59868,0.46438,0.54884,0.73869,0.76197,0.59676,0.78238,9.6
0.64224,0.49556,0.56157,0.64379,0.47247,0.4628,0.63366,0.65235,0.50063,0.67064,10.2
0.53736,0.45199,0.46292,0.64497,0.51177,0.47257,0.53637,0.55019,0.48585,0.56739,10.8
0.46747,0.4553,0.45386,0.61984,0.57118,0.51646,0.46656,0.45148,0.48109,0.48151,11.4
0.45573,0.50603,0.53351,0.5621,0.59807,0.5996,0.44845,0.40317,0.51403,0.47152,12
0.4653,0.57291,0.61972,0.49657,0.588,0.65072,0.4342,0.49102,0.58238,0.46393,12.6
0.5599,0.61452,0.64736,0.49941,0.5811,0.65023,0.50081,0.57181,0.62808,0.51303,13.2
0.62602,0.62611,0.60564,0.57383,0.60432,0.60899,0.54826,0.62411,0.64845,0.56416,13.8
0.66485,0.61866,0.55325,0.62232,0.63607,0.55362,0.54738,0.64431,0.65583,0.59071,14.4
0.66103,0.60059,0.49686,0.63149,0.62595,0.53344,0.5879,0.64276,0.65153,0.58375,15
0.61807,0.55521,0.51091,0.63408,0.6191,0.58628,0.66279,0.62084,0.60734,0.60279,15.6
0.55607,0.49076,0.53755,0.59774,0.55072,0.67402,0.74711,0.58175,0.53661,0.63584,16.2
0.49599,0.45776,0.60662,0.5294,0.47502,0.65172,0.79502,0.52172,0.458,0.63365,16.8
0.50807,0.50821,0.63668,0.47181,0.46535,0.59374,0.8245,0.47412,0.45516,0.59446,17.4
0.55293,0.56065,0.62961,0.46489,0.51753,0.5235,0.85384,0.49805,0.5374,0.54483,18
0.60616,0.58259,0.57551,0.51544,0.5906,0.5032,0.99752,0.57244,0.60209,0.47815,18.6
0.64395,0.5917,0.51843,0.56258,0.62085,0.56883,0.87781,0.6324,0.63251,0.46858,19.2
0.66182,0.58313,0.54397,0.57589,0.62204,0.64179,0.84562,0.64646,0.63634,0.54784,19.8
0.64356,0.6075,0.58589,0.56577,0.61925,0.64174,0.7766,0.63209,0.63911,0.60585,20.4
0.5869,0.61176,0.6269,0.56873,0.57855,0.58541,0.67302,0.5838,0.66933,0.63293,21
0.50661,0.56093,0.63161,0.58208,0.53602,0.539,0.57109,0.50884,0.6779,0.62507,21.6
0.51886,0.49219,0.56873,0.58391,0.55499,0.52909,0.5395,0.44346,0.67444,0.6473,22.2
0.58168,0.45927,0.53531,0.61585,0.61939,0.52838,0.47105,0.50798,0.64113,0.67147,22.8
0.65581,0.45931,0.57927,0.63819,0.67331,0.54635,0.51675,0.5859,0.58212,0.63575,23.4
0.69282,0.44233,0.62971,0.66229,0.67395,0.66261,0.5667,0.63329,0.50284,0.56951,24
0.70751,0.48798,0.61745,0.67601,0.64008,0.74463,0.6152,0.61241,0.42862,0.48311,24.6
0.68424,0.52918,0.56064,0.66149,0.59234,0.76168,0.65491,0.58617,0.38381,0.40613,25.2
0.61285,0.53962,0.50677,0.62007,0.53602,0.74745,0.63402,0.54004,0.42146,0.47587,25.8
0.52049,0.54975,0.54423,0.54845,0.49608,0.67661,0.58839,0.48454,0.48485,0.55024,26.4
0.46894,0.5729,0.61346,0.46843,0.52407,0.58237,0.53751,0.5279,0.50244,0.60234,27
0.51444,0.59052,0.64826,0.42141,0.56318,0.4813,0.53139,0.59741,0.5108,0.61467,27.6
0.58158,0.60599,0.61798,0.45008,0.61332,0.44108,0.5671,0.64997,0.53162,0.60227,28.2
0.65084,0.62839,0.56982,0.50723,0.64096,0.43538,0.59709,0.66716,0.53717,0.61799,28.8
0.66069,0.65702,0.54447,0.5438,0.65347,0.49466,0.59509,0.67703,0.53076,0.62941,29.4
0.62612,0.7008,0.6127,0.54455,0.62146,0.58306,0.59434,0.65648,0.54354,0.58727,30
0.55854,0.74284,0.62917,0.53338,0.55534,0.65625,0.6038,0.5971,0.55569,0.52439,30.6
0.50215,0.75292,0.55968,0.5105,0.49484,0.69458,0.58991,0.51619,0.61986,0.46246,31.2
0.53001,0.73326,0.49814,0.50455,0.49808,0.69258,0.56258,0.47096,0.72567,0.44473,31.8
0.57339,0.69786,0.52822,0.55231,0.51307,0.685,0.55016,0.51338,0.75438,0.52393,32.4
0.62162,0.62774,0.60452,0.6396,0.50441,0.70784,0.53098,0.5499,0.67011,0.57846,33
0.65575,0.55161,0.63592,0.7487,0.48118,0.73247,0.50832,0.56968,0.57434,0.60325,33.6
0.68326,0.50655,0.58946,0.81917,0.48598,0.74066,0.53701,0.62542,0.55017,0.61062,34.2
0.67304,0.47937,0.54077,0.82282,0.49622,0.73903,0.54886,0.64684,0.5491,0.62172,34.8
0.60047,0.53836,0.55915,0.75088,0.4797,0.71785,0.55828,0.67219,0.54694,0.65232,35.4
0.53768,0.58213,0.60473,0.6773,0.47233,0.66937,0.55248,0.65644,0.53231,0.68195,36
0.53879,0.62377,0.63995,0.616,0.4786,0.59421,0.55549,0.58516,0.55938,0.67974,36.6
0.52331,0.65685,0.61671,0.55505,0.54648,0.54382,0.56087,0.50055,0.61902,0.63478,37.2
0.56475,0.62281,0.56438,0.52269,0.64717,0.48593,0.55631,0.4449,0.69468,0.57128,37.8
0.60524,0.54314,0.52212,0.52281,0.7671,0.51807,0.56953,0.47872,0.73933,0.48829,38.4
0.64486,0.4548,0.58481,0.54921,0.77535,0.57668,0.57414,0.54945,0.66402,0.40578,39
0.66065,0.40738,0.62799,0.58594,0.74672,0.60696,0.60993,0.61553,0.5895,0.45871,39.6
0.62222,0.45872,0.595,0.61544,0.68751,0.63037,0.65689,0.65414,0.5521,0.53252,40.2
0.54546,0.52717,0.5265,0.6578,0.61553,0.62033,0.68075,0.66378,0.54222,0.57868,40.8
0.46965,0.57094,0.51058,0.73807,0.54552,0.59346,0.68417,0.63719,0.57648,0.59354,41.4
0.50018,0.56983,0.58919,0.78961,0.48799,0.53737,0.68532,0.56769,0.57408,0.57611,42
0.55474,0.52427,0.63638,0.75919,0.49522,0.47369,0.71194,0.51135,0.60391,0.58192,42.6
0.61741,0.46477,0.61378,0.70968,0.52705,0.51264,0.73174,0.48232,0.62416,0.59778,43.2
0.66539,0.41005,0.55708,0.66239,0.61025,0.57377,0.7415,0.55016,0.60907,0.6081,43.8
0.69208,0.38657,0.49388,0.61648,0.64026,0.59491,0.75641,0.59657,0.56976,0.62104,44.4
0.67835,0.41884,0.55236,0.56425,0.61901,0.55013,0.7332,0.64484,0.57996,0.66977,45
0.66678,0.41866,0.60956,0.52926,0.59791,0.52329,0.68644,0.64491,0.61982,0.63135,45.6
0.621,0.39549,0.62657,0.56705,0.53875,0.48666,0.60813,0.62022,0.60097,0.60239,46.2
0.53591,0.38242,0.61821,0.59217,0.50293,0.43812,0.53965,0.55668,0.58603,0.60115,46.8
0.48923,0.445,0.58332,0.57908,0.50379,0.4076,0.46389,0.48058,0.54282,0.60481,47.4
0.54625,0.51725,0.52172,0.56918,0.56251,0.45048,0.42631,0.45436,0.50235,0.60972,48
0.61166,0.55904,0.52293,0.51138,0.64173,0.48634,0.40129,0.50452,0.50811,0.5778,48.6
0.5961,0.5839,0.58617,0.48475,0.67014,0.51481,0.37672,0.56726,0.52762,0.50246,49.2
0.51826,0.58595,0.62266,0.47687,0.65301,0.52291,0.41766,0.66111,0.59409,0.44352,49.8
0.46262,0.5392,0.65099,0.52248,0.61137,0.52096,0.4559,0.69616,0.62502,0.38213,50.4
0.40305,0.46786,0.64625,0.5739,0.58206,0.49439,0.48125,0.66318,0.62613,0.32017,51
0.4329,0.41543,0.58339,0.61031,0.56358,0.47608,0.47757,0.60025,0.59811,0.28436,51.6
0.46689,0.42837,0.50274,0.63771,0.57752,0.47384,0.48131,0.5239,0.54899,0.32794,52.2
0.54875,0.4707,0.48499,0.61909,0.58631,0.48307,0.4953,0.44192,0.58151,0.40023,52.8
0.61533,0.54812,0.52896,0.57679,0.58628,0.51497,0.47818,0.4333,0.63345,0.44305,53.4
0.61226,0.60362,0.5745,0.59084,0.5921,0.56541,0.45338,0.51882,0.64234,0.437,54
0.55533,0.60494,0.61388,0.62907,0.57781,0.58853,0.42278,0.58046,0.58856,0.45494,54.6
0.51332,0.56597,0.63395,0.66198,0.57858,0.66467,0.39283,0.64024,0.52783,0.46476,55.2
0.4699,0.50193,0.642,0.64824,0.58019,0.66706,0.41434,0.66852,0.52222,0.44294,55.8
0.45821,0.4393,0.59282,0.59896,0.5787,0.59075,0.4364,0.68654,0.54169,0.42451,56.4
0.50292,0.41787,0.53883,0.527,0.56318,0.57594,0.43095,0.68736,0.56627,0.40993,57
0.58416,0.43336,0.55766,0.44696,0.519,0.59984,0.43544,0.64625,0.63333,0.40519,57.6
0.65965,0.50614,0.63268,0.41482,0.46878,0.65226,0.43413,0.57416,0.66076,0.41153,58.2
0.70192,0.57294,0.65619,0.37964,0.49689,0.61744,0.46698,0.51292,0.66103,0.43983,58.8
0.72952,0.6107,0.5828,0.38422,0.55085,0.61358,0.51692,0.46453,0.66097,0.47463,59.4
0.73245,0.62035,0.52886,0.44532,0.58934,0.55309,0.57394,0.50581,0.64506,0.50597,60
0.72836,0.57149,0.52555,0.48665,0.60563,0.50036,0.63541,0.57946,0.59368,0.52922,60.6
0.70641,0.50317,0.59459,0.50251,0.61505,0.53968,0.6629,0.64652,0.53248,0.56492,61.2
0.73304,0.45291,0.64632,0.52685,0.61532,0.61853,0.65775,0.68577,0.53129,0.53038,61.8
0.70207,0.46314,0.63155,0.54416,0.60738,0.69495,0.66234,0.70867,0.55625,0.4471,62.4
0.63289,0.50651,0.58318,0.54101,0.5754,0.76024,0.6552,0.71574,0.62528,0.44324,63
0.56631,0.57893,0.53125,0.53628,0.56434,0.75211,0.63754,0.68267,0.68684,0.41347,63.6
0.51326,0.60904,0.52287,0.53196,0.53172,0.66352,0.57452,0.60824,0.68075,0.3843,64.2
0.48675,0.5961,0.57948,0.52007,0.51519,0.57749,0.54862,0.51837,0.63641,0.37218,64.8
0.55,0.5613,0.63509,0.61727,0.54365,0.50136,0.55758,0.46218,0.59013,0.38878,65.4
0.6029,0.51573,0.63916,0.72027,0.57742,0.47806,0.59431,0.47056,0.54283,0.43611,66
0.6013,0.50147,0.59989,0.76405,0.61775,0.4823,0.61942,0.51196,0.522,0.50641,66.6
0.54315,0.53027,0.53658,0.73394,0.62563,0.57548,0.61159,0.57714,0.57522,0.58465,67.2
0.49891,0.54812,0.47313,0.69417,0.6302,0.67589,0.61341,0.64127,0.64391,0.59856,67.8
0.52787,0.58088,0.51912,0.63695,0.60377,0.69426,0.63138,0.67307,0.66263,0.62726,68.4
0.57659,0.58401,0.58445,0.62606,0.54864,0.62923,0.65901,0.68792,0.63319,0.58809,69
0.62894,0.57054,0.64101,0.59506,0.52104,0.54611,0.68774,0.62861,0.56182,0.53341,69.6


==> data/disconnecting_ideal_matlab.csv <==
1.839,0
1.8012,0.4
1.6585,0.8
1.4546,1.2
1.2594,1.6
1.0963,2
0.95791,2.4
0.83852,2.8
0.74113,3.2
0.66219,3.6
0.59903,4
0.54708,4.4
0.50408,4.8
0.4583,5.2
0.43121,5.6
0.40818,6
0.38771,6.4
0.37132,6.8
0.35877,7.2
0.34761,7.6
0.33859,8
0.33094,8.4
0.32438,8.8
0.31891,9.2
0.31444,9.6
0.3108,10
0.30785,10.4
0.30546,10.8
0.30352,11.2
0.30194,11.6
0.30068,12
0.29962,12.4
0.29885,12.8
0.29821,13.2
0.29777,13.6
0.29728,14
0.29693,14.4
0.29667,14.8
0.29646,15.2
0.2963,15.6
0.29619,16
0.29607,16.4
0.29596,16.8
0.29585,17.2
0.29573,17.6
0.2956,18
0.29546,18.4
0.29533,18.8
0.29519,19.2
0.29506,19.6
0.29494,20
0.29483,20.4
0.29472,20.8
0.29463,21.2
0.29455,21.6
0.29448,22
0.29442,22.4
0.29437,22.8
0.29433,23.2
0.29424,23.6
0.29422,24
0.29424,24.4
0.29422,24.8
0.2942,25.2
0.29409,25.6
0.29409,26
0.29408,26.4
0.29408,26.8
0.29405,27.2
0.29396,27.6
0.29401,28
0.29402,28.4
0.29403,28.8
0.29392,29.2
0.29396,29.6
0.29396,30
0.29398,30.4
0.29398,30.8
0.29388,31.2
0.29394,31.6
0.29397,32
0.29397,32.4
0.29387,32.8
0.29391,33.2
0.29391,33.6
0.29393,34
0.29394,34.4
0.29384,34.8
0.29391,35.2
0.29393,35.6
0.29394,36
0.29385,36.4
0.29391,36.8
0.29391,37.2
0.29393,37.6
0.29391,38
0.29384,38.4
0.29395,38.8
0.29396,39.2
0.29395,39.6
0.29384,40
0.29387,40.4
0.29387,40.8
0.29389,41.2
0.29391,41.6
0.29388,42
0.2942,42.4
0.29422,42.8
0.29422,43.2
0.29451,43.6
0.29443,44
0.29409,44.4
0.29409,44.8
0.29385,45.2
0.29373,45.6
0.29356,46
0.29342,46.4
0.29328,46.8
0.29314,47.2
0.29302,47.6
0.2929,48
0.29279,48.4
0.29272,48.8
0.29263,49.2
0.29263,49.6


==> data/heuristic_influence.csv <==
1.7385,1.3901,1.3858,1.2892,0
1.6865,1.3882,1.3823,1.2471,0.25326
1.6394,1.3882,1.3767,1.2032,0.50652
1.5953,1.2449,1.2408,1.1648,0.75978
1.55,1.2431,1.2375,1.1188,1.013
1.5073,1.2431,1.2324,1.0819,1.2663
1.4567,1.1162,1.111,1.041,1.5196
1.4119,1.1141,1.1074,1.0086,1.7728
1.3704,1.1141,1.1014,0.96775,2.0261
1.3251,1.0054,0.99943,0.93181,2.2793
1.279,1.0029,0.99386,0.89551,2.5326
1.2328,1.0029,0.9848,0.85309,2.7859
1.1901,0.89106,0.88203,0.81846,3.0391
1.1441,0.88721,0.87321,0.78047,3.2924
1.0984,0.88721,0.76764,0.74533,3.5457
1.051,0.88721,0.72949,0.7049,3.7989
1.0051,0.77392,0.72055,0.67112,4.0522
0.96133,0.7399,0.70713,0.63596,4.3054
0.91231,0.7399,0.61209,0.59482,4.5587
0.86764,0.62648,0.60172,0.55693,4.812
0.82326,0.62038,0.58889,0.53186,5.0652
0.78066,0.62038,0.5061,0.48923,5.3185
0.73504,0.60172,0.49387,0.45664,5.5717
0.69416,0.51558,0.47967,0.42451,5.825
0.64853,0.51558,0.39791,0.38848,6.0783
0.60978,0.49387,0.38581,0.35924,6.3315
0.56782,0.40646,0.33633,0.33486,6.5848
0.52628,0.40646,0.30649,0.29976,6.838
0.49225,0.34524,0.29344,0.26932,7.0913
0.47395,0.31625,0.28078,0.25251,7.3446
0.47254,0.31625,0.23435,0.2296,7.5978
0.48664,0.25394,0.21798,0.23509,7.8511
0.51591,0.23144,0.22252,0.25085,8.1043
0.55178,0.23144,0.23724,0.2558,8.3576
0.57887,0.23509,0.2623,0.26529,8.6109
0.60316,0.2404,0.26887,0.27362,8.8641
0.61669,0.2404,0.30719,0.31777,9.1174
0.62461,0.26529,0.32398,0.31994,9.3707
0.61988,0.3116,0.32738,0.3158,9.6239
0.61306,0.3116,0.33623,0.31239,9.8772
0.6149,0.31994,0.33053,0.32839,10.13
0.60956,0.33215,0.32556,0.33107,10.384
0.59686,0.32816,0.32405,0.32336,10.637
0.57542,0.32816,0.32064,0.31496,10.89
0.55125,0.32843,0.30878,0.30429,11.143
0.52161,0.3269,0.29824,0.27745,11.397
0.48915,0.3269,0.2706,0.25329,11.65
0.4757,0.30878,0.2487,0.24309,11.903
0.49118,0.28065,0.24638,0.25007,12.157
0.52276,0.26931,0.22905,0.24191,12.41
0.55611,0.26931,0.24378,0.25236,12.663
0.58549,0.22336,0.25473,0.26398,12.916
0.60784,0.2286,0.29171,0.30596,13.17
0.62433,0.2286,0.31249,0.31204,13.423
0.6273,0.28334,0.31807,0.31171,13.676
0.62385,0.29726,0.33832,0.32924,13.929
0.61771,0.29726,0.34262,0.3219,14.183
0.61067,0.31204,0.34649,0.31499,14.436
0.60385,0.33495,0.33465,0.32167,14.689
0.59488,0.33495,0.32447,0.32077,14.942
0.57852,0.3219,0.32145,0.31369,15.196
0.55564,0.3262,0.316,0.29935,15.449
0.52712,0.32743,0.29734,0.2831,15.702
0.51249,0.32743,0.28603,0.27125,15.955
0.51453,0.30862,0.27657,0.25977,16.209
0.52194,0.30391,0.24563,0.26121,16.462
0.5373,0.30391,0.24358,0.27251,16.715
0.56566,0.28603,0.24511,0.28549,16.968
0.59523,0.25074,0.27371,0.2889,17.222
0.6172,0.2523,0.29669,0.29681,17.475
0.63646,0.2523,0.30427,0.30294,17.728
0.64326,0.26405,0.30981,0.33734,17.982
0.6426,0.27636,0.33891,0.34115,18.235
0.63801,0.27636,0.35167,0.33637,18.488
0.63703,0.32841,0.35435,0.342,18.741
0.6323,0.3423,0.35219,0.34633,18.995
0.61772,0.3423,0.34363,0.34374,19.248
0.59741,0.34989,0.33739,0.33818,19.501
0.5655,0.34695,0.3312,0.31938,19.754
0.53821,0.34695,0.31819,0.30023,20.008
0.50399,0.34695,0.30081,0.28548,20.261
0.47109,0.34695,0.29081,0.24427,20.514
0.45728,0.32411,0.27782,0.22527,20.767
0.4729,0.32411,0.23659,0.22754,21.021
0.50523,0.32411,0.23122,0.22282,21.274
0.54164,0.26016,0.2373,0.24224,21.527
0.5719,0.24938,0.22678,0.25408,21.78
0.596,0.24938,0.23931,0.291,22.034
0.61071,0.23122,0.2488,0.30989,22.287
0.62154,0.2168,0.30464,0.31178,22.54
0.6204,0.2168,0.31058,0.32421,22.793
0.6169,0.23931,0.31541,0.32228,23.047
0.61305,0.29591,0.33796,0.31709,23.3
0.6121,0.29591,0.34369,0.32515,23.553
0.6078,0.31058,0.34455,0.32759,23.807
0.59432,0.33362,0.32392,0.32312,24.06
0.57823,0.33362,0.3189,0.3109,24.313
0.5536,0.34369,0.31189,0.29597,24.566
0.52153,0.32623,0.30262,0.27947,24.82
0.49644,0.32623,0.29249,0.26884,25.073
0.48793,0.32623,0.2771,0.24534,25.326
0.49805,0.31019,0.24296,0.25551,25.579
0.52134,0.31019,0.22986,0.24676,25.833
0.55837,0.31019,0.23112,0.261,26.086
0.58843,0.27947,0.24814,0.2711,26.339
0.61263,0.24548,0.27098,0.27715,26.592
0.63336,0.24548,0.28062,0.32184,26.846
0.64309,0.22986,0.31872,0.32186,27.099
0.63731,0.2398,0.32684,0.33854,27.352
0.63231,0.24818,0.34125,0.3423,27.605
0.62654,0.24818,0.34113,0.34361,27.859
0.61444,0.30893,0.34616,0.34332,28.112
0.59229,0.31632,0.34057,0.32863,28.365
0.5664,0.33535,0.33491,0.32107,28.618
0.5342,0.34778,0.32373,0.29258,28.872
0.50631,0.34765,0.31128,0.26986,29.125
0.48697,0.34765,0.29747,0.26157,29.378
0.49779,0.33759,0.27473,0.23572,29.632
0.53149,0.33211,0.25397,0.24263,29.885
0.5667,0.33211,0.24822,0.25455,30.138
0.59651,0.30215,0.24072,0.28975,30.391
0.62041,0.28051,0.25325,0.31146,30.645
0.63508,0.28051,0.26542,0.3142,30.898
0.64035,0.23788,0.30566,0.31292,31.151
0.63776,0.23051,0.3274,0.33882,31.404
0.63401,0.23051,0.33335,0.3376,31.658
0.62355,0.25325,0.34935,0.33867,31.911
0.60504,0.29511,0.3484,0.336,32.164
0.57813,0.30518,0.34342,0.32966,32.417
0.54738,0.30518,0.33219,0.3189,32.671
0.51369,0.34433,0.32262,0.28483,32.924
0.48266,0.34276,0.31001,0.26969,33.177
0.47563,0.34276,0.28776,0.25987,33.43
0.50236,0.33822,0.26328,0.22713,33.684
0.54225,0.33929,0.2504,0.23925,33.937
0.57887,0.33929,0.2296,0.25119,34.19
0.60744,0.32966,0.23349,0.29107,34.443
0.63486,0.29378,0.24938,0.30013,34.697
0.65115,0.29378,0.27956,0.30484,34.95
0.65446,0.26969,0.30693,0.34628,35.203
0.65038,0.22364,0.31702,0.34209,35.457
0.64231,0.22364,0.34854,0.33642,35.71
0.62952,0.23925,0.36126,0.34855,35.963
0.61086,0.28097,0.36346,0.34629,36.216
0.58382,0.28097,0.35561,0.33937,36.47
0.55195,0.30013,0.34115,0.31243,36.723
0.51299,0.3468,0.33254,0.30199,36.976
0.48354,0.3468,0.31593,0.2854,37.229
0.46032,0.34209,0.29794,0.23926,37.483
0.46187,0.35155,0.27929,0.21633,37.736
0.49109,0.35155,0.24855,0.21779,37.989
0.53248,0.34629,0.23018,0.22621,38.242
0.5649,0.32828,0.23025,0.24706,38.496
0.60057,0.32251,0.21635,0.25777,38.749
0.62505,0.32251,0.23232,0.3025,39.002
0.64077,0.26396,0.24386,0.32548,39.255
0.64119,0.23713,0.25475,0.32734,39.509
0.63405,0.23713,0.31324,0.33932,39.762
0.62542,0.21633,0.31814,0.33602,40.015
0.61171,0.21154,0.32264,0.3307,40.268
0.5885,0.21781,0.35279,0.32864,40.522
0.56398,0.21781,0.35321,0.31445,40.775
0.53193,0.28922,0.34849,0.30435,41.028
0.49892,0.30339,0.32395,0.27862,41.282
0.46958,0.30339,0.3156,0.25693,41.535
0.46976,0.34395,0.30442,0.24572,41.788
0.49933,0.34911,0.26941,0.22802,42.041
0.53877,0.34911,0.25751,0.23011,42.295
0.57568,0.3345,0.24599,0.24403,42.548
0.60758,0.33012,0.21587,0.27015,42.801
0.63142,0.33012,0.22658,0.29838,43.054
0.6542,0.3156,0.23924,0.30682,43.308
0.65982,0.28151,0.28372,0.33963,43.561
0.65896,0.28151,0.29415,0.35174,43.814
0.65046,0.25751,0.30286,0.34603,44.067
0.64515,0.21565,0.35157,0.33794,44.321
0.63328,0.21565,0.3619,0.34918,44.574
0.61974,0.22658,0.36698,0.34532,44.827
0.59283,0.27134,0.36327,0.34127,45.08
0.56701,0.27134,0.3542,0.32848,45.334
0.53454,0.29415,0.35015,0.31522,45.587
0.49922,0.34514,0.34682,0.30095,45.84
0.4694,0.35095,0.32827,0.27132,46.093
0.46813,0.35095,0.31427,0.24609,46.347
0.50366,0.36172,0.30066,0.23888,46.6
0.54614,0.35311,0.26983,0.22306,46.853
0.58159,0.35311,0.24536,0.24044,47.107
0.61448,0.3425,0.24187,0.26246,47.36
0.6391,0.33547,0.25234,0.27264,47.613
0.65784,0.33547,0.236,0.32001,47.866
0.65982,0.29668,0.2477,0.32608,48.12
0.6538,0.27287,0.29307,0.32612,48.373
0.64116,0.27287,0.33264,0.35736,48.626
0.62751,0.27287,0.33892,0.35505,48.879
0.60334,0.21392,0.34056,0.3495,49.133
0.5769,0.22272,0.36089,0.32733,49.386
0.54245,0.25082,0.3556,0.31615,49.639
0.50542,0.29705,0.34922,0.29644,49.892
0.47815,0.30946,0.34073,0.26001,50.146
0.46954,0.30946,0.31859,0.24982,50.399
0.49326,0.30946,0.30365,0.24951,50.652
0.53258,0.36017,0.27229,0.22898,50.905
0.57228,0.36236,0.24964,0.24185,51.159
0.6101,0.36236,0.23699,0.25293,51.412
0.64367,0.3556,0.21815,0.26352,51.665
0.66519,0.33765,0.23073,0.311,51.918
0.67129,0.32984,0.24353,0.31763,52.172
0.6647,0.32984,0.30183,0.35439,52.425
0.6525,0.27566,0.31542,0.35886,52.678
0.63749,0.27566,0.33904,0.35639,52.932
0.61356,0.24982,0.34378,0.35088,53.185
0.58157,0.21682,0.37362,0.34534,53.438
0.54772,0.21682,0.37249,0.33284,53.691
0.51241,0.24185,0.35303,0.29844,53.945
0.47877,0.28698,0.34185,0.27486,54.198
0.46837,0.29935,0.32545,0.26289,54.451
0.49315,0.33081,0.31078,0.26258,54.704
0.528,0.36328,0.28119,0.22821,54.958
0.57137,0.36911,0.26008,0.23785,55.211
0.60629,0.36911,0.24254,0.24912,55.464
0.64022,0.35889,0.21933,0.29722,55.717
0.66576,0.3531,0.2306,0.30551,55.971
0.67994,0.3531,0.24883,0.30943,56.224
0.68205,0.3531,0.28744,0.36154,56.477
0.67186,0.3115,0.31866,0.3574,56.73
0.65811,0.2986,0.33054,0.35347,56.984
0.64824,0.2986,0.36556,0.3526,57.237
0.64451,0.26289,0.3811,0.36668,57.49
0.62337,0.21789,0.3826,0.34991,57.743
0.59394,0.21789,0.38192,0.34132,57.997
0.55927,0.23785,0.36,0.32365,58.25
0.52075,0.28664,0.35364,0.29843,58.503
0.48284,0.28664,0.34706,0.28296,58.757
0.46233,0.30551,0.32309,0.24904,59.01
0.46297,0.36157,0.30031,0.22868,59.263
0.48929,0.36157,0.28265,0.23747,59.516
0.53003,0.36157,0.26047,0.24122,59.77
0.56776,0.37734,0.22271,0.24122,60.023
0.60844,0.35818,0.2162,0.22519,60.276
0.63476,0.35818,0.22213,0.22605,60.529
0.66041,0.34991,0.22281,0.23165,60.783
0.68015,0.33256,0.23177,0.26444,61.036
0.69173,0.31694,0.23177,0.26972,61.289
0.69639,0.31694,0.23177,0.27793,61.542
0.69515,0.28265,0.24294,0.2782,61.796
0.65477,0.23714,0.26512,0.27938,62.049
0.62115,0.23714,0.29212,0.27966,62.302
0.61218,0.23714,0.31703,0.35843,62.555
0.61364,0.23714,0.32022,0.36683,62.809
0.61136,0.2162,0.32076,0.33594,63.062
0.60703,0.2162,0.32076,0.32359,63.315
0.59477,0.21673,0.33089,0.32473,63.568
0.57607,0.2226,0.40708,0.32645,63.822
0.55341,0.22687,0.41387,0.32646,64.075
0.52636,0.24098,0.41532,0.32332,64.328
0.49813,0.24775,0.33754,0.31465,64.582
0.50064,0.24775,0.32352,0.30961,64.835
0.53066,0.24775,0.32329,0.28618,65.088
0.56402,0.24775,0.32205,0.2804,65.341
0.59556,0.36598,0.31222,0.26371,65.595
0.62659,0.38611,0.30078,0.2711,65.848
0.64923,0.38611,0.28409,0.25041,66.101
0.6478,0.3375,0.25724,0.2587,66.354
0.63832,0.32369,0.24502,0.29292,66.608
0.61908,0.32368,0.24228,0.31675,66.861
0.59836,0.32645,0.26049,0.31792,67.114
0.57548,0.32449,0.27246,0.35171,67.367
0.54884,0.32085,0.3208,0.34571,67.621
0.51757,0.32085,0.33006,0.33947,67.874
0.506,0.29073,0.33422,0.33302,68.127
0.50942,0.29073,0.33134,0.30904,68.38
0.52067,0.26708,0.34194,0.29097,68.634
0.5489,0.23612,0.32936,0.28532,68.887
0.58997,0.23612,0.31762,0.2663,69.14
0.61873,0.26049,0.29673,0.25358,69.393
0.64332,0.30439,0.27688,0.26092,69.647
0.65025,0.30439,0.25076,0.26643,69.9
0.64563,0.30439,0.24167,0.28828,70.153


==> data/leader_follow_real.csv <==
3.1744,0
3.1016,0.6
2.9668,1.2
2.7882,1.8
2.6928,2.4
2.6876,3
2.6809,3.6
2.6733,4.2
2.6634,4.8
2.652,5.4
2.6349,6
2.6175,6.6
2.5905,7.2
2.5639,7.8
2.5337,8.4
2.4983,9
2.462,9.6
2.4245,10.2
2.3851,10.8
2.3432,11.4
2.2999,12
2.2531,12.6
2.2082,13.2
2.1599,13.8
2.1121,14.4
2.0719,15
2.0189,15.6
1.9714,16.2
1.9293,16.8
1.8823,17.4
1.8327,18
1.788,18.6
1.7383,19.2
1.6904,19.8
1.638,20.4
1.5968,21
1.5497,21.6
1.5066,22.2
1.4642,22.8
1.4132,23.4
1.3648,24
1.3178,24.6
1.2802,25.2
1.2349,25.8
1.1925,26.4
1.1501,27
1.1085,27.6
1.0697,28.2
1.0308,28.8
0.99085,29.4
0.9538,30
0.91697,30.6
0.88337,31.2
0.84522,31.8
0.81115,32.4
0.78017,33
0.74711,33.6
0.71741,34.2
0.68387,34.8
0.65605,35.4
0.62318,36
0.59687,36.6
0.5671,37.2
0.54168,37.8
0.51586,38.4
0.48979,39
0.46719,39.6
0.44222,40.2
0.41916,40.8
0.39601,41.4
0.37407,42
0.35057,42.6
0.3291,43.2
0.30833,43.8
0.28834,44.4
0.26912,45
0.25042,45.6
0.23344,46.2
0.21611,46.8
0.19889,47.4
0.18397,48
0.16859,48.6
0.15526,49.2
0.14357,49.8
0.13099,50.4
0.11863,51
0.11064,51.6
0.10013,52.2
0.0921,52.8
0.083446,53.4
0.076249,54
0.069101,54.6
0.062521,55.2
0.056587,55.8
0.051469,56.4
0.046255,57
0.041571,57.6
0.036631,58.2
0.029938,58.8
0.019221,59.4
0.0096795,60
0.0081448,60.6
0.0097718,61.2
0.013542,61.8
0.018981,62.4
0.026122,63
0.035046,63.6
0.04265,64.2
0.045705,64.8
0.051692,65.4
0.059134,66
0.070709,66.6
0.08044,67.2
0.089333,67.8
0.10005,68.4
0.11342,69
0.12158,69.6
0.11376,70.2
0.10745,70.8
0.10023,71.4
0.0932,72
0.089216,72.6
0.097912,73.2
0.10726,73.8
0.1189,74.4
0.12588,75
0.11918,75.6
0.11152,76.2
0.10415,76.8
0.097801,77.4
0.090872,78
0.085244,78.6
0.091559,79.2
0.099843,79.8
0.11175,80.4
0.12016,81
0.11469,81.6
0.10789,82.2
0.10227,82.8
0.095788,83.4
0.089187,84
0.08382,84.6
0.088496,85.2
0.094797,85.8
0.10259,86.4
0.10779,87
0.11036,87.6
0.10726,88.2
0.10221,88.8
0.097705,89.4
0.092214,90
0.090332,90.6
0.092492,91.2
0.091933,91.8
0.090699,92.4
0.087637,93
0.084791,93.6
0.08161,94.2
0.079944,94.8
0.082243,95.4
0.082183,96
0.077449,96.6
0.075922,97.2
0.072935,97.8
0.068374,98.4
0.060089,99
0.055543,99.6
0.05633,100.2
0.062083,100.8
0.067875,101.4
0.072694,102
0.075591,102.6
0.07793,103.2
0.080367,103.8
0.085654,104.4
0.088235,105
0.08934,105.6
0.089436,106.2
0.094566,106.8
0.095719,107.4
0.093827,108
0.095949,108.6
0.097872,109.2
0.09883,109.8
0.098373,110.4
0.099261,111
0.099444,111.6
0.097635,112.2
0.097441,112.8
0.097665,113.4
0.10178,114
0.10158,114.6
0.10135,115.2
0.10046,115.8
0.10196,116.4
0.10507,117
0.10569,117.6
0.10409,118.2
0.1016,118.8
0.10284,119.4
0.10532,120
0.10566,120.6
0.10486,121.2
0.10159,121.8
0.10008,122.4
0.10204,123
0.10057,123.6
0.10067,124.2
0.10065,124.8
0.10402,125.4
0.10542,126
0.10733,126.6
0.10872,127.2
0.1076,127.8
0.10517,128.4
0.1025,129
0.10035,129.6
0.10458,130.2
0.10723,130.8
0.10934,131.4
0.11103,132
0.11022,132.6
0.1085,133.2
0.10676,133.8
0.105,134.4
0.10377,135
0.10716,135.6
0.10621,136.2
0.10497,136.8
0.10416,137.4
0.10323,138
0.10251,138.6
0.10583,139.2
0.10508,139.8
0.10436,140.4
0.10703,141
0.10756,141.6
0.10623,142.2
0.10485,142.8
0.1035,143.4
0.10288,144
0.10693,144.6
0.10616,145.2
0.10498,145.8
0.10379,146.4
0.10263,147
0.10142,147.6
0.10012,148.2
0.09883,148.8
0.099735,149.4
0.1039,150
0.10642,150.6
0.10809,151.2
0.107,151.8
0.10548,152.4
0.10395,153
0.10242,153.6
0.10072,154.2
0.10491,154.8
0.10555,155.4
0.10607,156
0.10686,156.6
0.10546,157.2
0.10368,157.8
0.10184,158.4
0.10507,159
0.11014,159.6
0.10968,160.2
0.10896,160.8
0.10771,161.4
0.1068,162
0.1054,162.6
0.10374,163.2
0.10185,163.8
0.10521,164.4
0.10555,165
0.10386,165.6
0.10466,166.2
0.10309,166.8
0.10107,167.4
0.10454,168
0.10816,168.6
0.11075,169.2
0.11242,169.8
0.11186,170.4
0.10983,171
0.10743,171.6
0.10454,172.2
0.10663,172.8
0.11177,173.4
0.1156,174
0.11336,174.6
0.11116,175.2
0.10865,175.8
0.1062,176.4
0.10367,177
0.10192,177.6
0.10551,178.2
0.10553,178.8
0.10358,179.4
0.10505,180


==> data/real_heuristic.csv <==
1.5016,0
1.3165,0.6
1.0362,1.2
0.83938,1.8
0.65266,2.4
0.52092,3
0.47906,3.6
0.58988,4.2
0.64063,4.8
0.53188,5.4
0.46051,6
0.60291,6.6
0.8729,7.2
1.1133,7.8
1.3399,8.4
1.5509,9
1.7328,9.6
1.8866,10.2
1.9999,10.8
2.0932,11.4
2.1857,12
2.3641,12.6
2.5689,13.2
2.6566,13.8
2.5598,14.4
2.5155,15
2.4439,15.6
2.2378,16.2
1.948,16.8
1.7103,17.4
1.5358,18
1.3823,18.6
1.174,19.2
0.9829,19.8
0.81856,20.4
0.67435,21
0.54032,21.6
0.43995,22.2
0.40632,22.8
0.46183,23.4
0.49842,24
0.44593,24.6
0.38278,25.2
0.43571,25.8
0.57091,26.4
0.69631,27
0.86197,27.6
1.0276,28.2
1.1535,28.8
1.3788,29.4
1.614,30
1.854,30.6
2.0069,31.2
2.0758,31.8
2.1137,32.4
2.1327,33
2.1196,33.6
2.1451,34.2
2.2401,34.8
2.3263,35.4
2.2078,36
2.0058,36.6
1.8715,37.2
1.7239,37.8
1.5305,38.4
1.3291,39
1.1265,39.6
0.93052,40.2
0.76155,40.8
0.62795,41.4
0.47725,42
0.38553,42.6
0.38517,43.2
0.37804,43.8
0.35265,44.4
0.30984,45
0.33881,45.6
0.4989,46.2
0.67848,46.8
0.8483,47.4
0.9379,48
1.1475,48.6
1.3837,49.2
1.6339,49.8
1.8611,50.4
1.9923,51
2.203,51.6
2.3624,52.2
2.4595,52.8
2.4869,53.4
2.56,54
2.5814,54.6
2.6397,55.2
2.5152,55.8
2.2657,56.4
2.0545,57
1.8256,57.6
1.5651,58.2
1.2959,58.8
1.0275,59.4
0.77166,60
0.572,60.6
0.50664,61.2
0.37457,61.8
0.3275,62.4
0.38541,63
0.4477,63.6
0.42704,64.2
0.36742,64.8
0.39475,65.4
0.44402,66
0.42638,66.6
0.41325,67.2
0.41319,67.8
0.41321,68.4
0.4131,69
0.41316,69.6


==> data/real_heuristic_all.csv <==
0.63367,1.3503,0.95013,0.71306,0.9775,1.1879,1.188,0,2.0241,1.782,0
0.63373,1.3504,0.95008,0.71308,0.97742,1.1879,1.1881,0,2.0246,1.7821,0.6
0.63373,1.3503,0.95028,0.71306,0.97743,1.1879,1.188,0,2.0242,1.7821,1.2
0.63362,1.3503,0.95021,0.71301,0.97748,1.1878,1.1881,0,2.0242,1.7821,1.8
0.63371,1.3503,0.95011,0.71303,0.97745,1.1879,1.188,0,2.0241,1.7821,2.4
0.6337,1.3504,0.93539,0.71302,0.90217,1.1879,1.1882,0,2.0243,1.7788,3
0.63376,1.2227,0.79737,0.71299,0.8051,1.2652,1.1881,0,1.9669,1.7534,3.6
0.63372,0.95597,0.66971,0.71404,0.71106,1.4741,1.1476,0,1.7887,1.7729,4.2
0.65222,0.71087,0.63386,0.76011,0.62416,1.6673,1.0818,0,1.5811,1.8779,4.8
0.73257,0.55795,0.694,0.77418,0.57912,1.8405,0.99834,0,1.3853,1.9801,5.4
0.77827,0.63442,0.71618,0.84776,0.58805,1.947,0.90723,0,1.2523,2.0483,6
0.9117,0.73331,0.67351,0.97423,0.61809,2.0788,0.86753,0,1.2296,2.0194,6.6
1.1008,0.66907,0.68322,1.1039,0.66191,2.1971,0.76144,0,1.2422,1.9071,7.2
1.2636,0.55303,0.72154,1.2339,0.7342,2.0709,0.64517,0,1.2336,1.7082,7.8
1.3974,0.69713,0.85602,1.3545,0.92091,1.8927,0.57101,0,1.2047,1.4736,8.4
1.472,0.97924,1.0491,1.4499,1.133,1.8533,0.62213,0,1.1797,1.2266,9
1.4916,1.2192,1.2651,1.415,1.3516,1.8318,0.60337,0,1.1423,0.98251,9.6
1.5136,1.4849,1.4814,1.3079,1.5709,1.7667,0.46625,0,1.0644,0.80964,10.2
1.587,1.765,1.6793,1.303,1.7809,1.554,0.45749,0,1.0022,0.71256,10.8
1.637,2.0379,1.8586,1.3595,1.9528,1.3062,0.55007,0,0.91995,0.54856,11.4
1.7325,2.2114,1.9558,1.3906,1.9903,1.065,0.75105,0,0.8039,0.61614,12
1.873,2.4541,2.0215,1.4032,1.9494,0.83347,0.97108,0,0.67798,0.72859,12.6
1.8039,2.6007,2.1035,1.4347,1.991,0.62217,1.1996,0,0.57119,0.70176,13.2
1.6874,2.4276,2.1375,1.463,2.038,0.44317,1.366,0,0.54743,0.61865,13.8
1.6369,2.2146,2.0859,1.4834,1.9317,0.41173,1.5825,0,0.55934,0.62324,14.4
1.6171,2.2475,2.0298,1.5091,1.7774,0.5378,1.8241,0,0.5912,0.81984,15
1.622,2.3528,1.9274,1.4901,1.6515,0.62817,2.0489,0,0.59364,1.0968,15.6
1.5064,2.4144,1.7111,1.493,1.5037,0.62695,2.1484,0,0.55739,1.3759,16.2
1.3091,2.5201,1.4853,1.4772,1.3368,0.5537,2.1521,0,0.54897,1.6469,16.8
1.1056,2.4121,1.2646,1.4508,1.161,0.61871,2.1006,0,0.55472,1.8953,17.4
0.94136,2.1836,1.0688,1.3195,0.98643,0.77891,2.1007,0,0.55473,2.0774,18
0.82237,2.0036,0.93973,1.2366,0.82802,0.81294,2.0892,0,0.5547,2.1779,18.6
0.76001,1.8316,0.85847,1.1365,0.68492,0.92088,2.0903,0,0.56423,2.2012,19.2
0.77693,1.684,0.76648,0.98262,0.55736,1.1158,2.1051,0,0.62415,2.1679,19.8
0.85007,1.5287,0.67025,0.83989,0.46083,1.2706,2.1728,0,0.75419,2.0856,20.4
0.90079,1.3832,0.58605,0.69975,0.3983,1.4897,2.2436,0,0.9786,2.0088,21
0.819,1.177,0.46522,0.65006,0.34337,1.6483,2.3574,0,1.0552,1.9752,21.6
0.745,1.0076,0.41,0.58291,0.33891,1.763,2.4158,0,1.2676,1.9494,22.2
0.68934,0.83526,0.40562,0.53928,0.39677,1.8809,2.3311,0,1.516,1.8047,22.8
0.61041,0.67119,0.42079,0.49718,0.40957,1.9595,2.1011,0,1.7018,1.6853,23.4
0.59137,0.51341,0.41677,0.42159,0.40385,1.934,1.8977,0,1.8187,1.4703,24
0.63389,0.44669,0.42349,0.48238,0.38474,1.7146,1.7387,0,1.9754,1.3786,24.6
0.67114,0.45112,0.42359,0.60737,0.36497,1.5489,1.6478,0,2.0445,1.208,25.2
0.69398,0.44392,0.43036,0.64783,0.42827,1.5059,1.655,0,1.9919,1.1112,25.8
0.81798,0.40031,0.4327,0.80977,0.52659,1.4727,1.6733,0,1.8937,1.0119,26.4
0.9779,0.38139,0.43384,1.015,0.64091,1.3351,1.651,0,1.8788,0.97266,27
1.1115,0.38512,0.42632,1.2595,0.72285,1.2744,1.6277,0,1.9913,0.92635,27.6
1.3195,0.43793,0.40512,1.4792,0.73535,1.1289,1.6031,0,2.1503,0.94242,28.2
1.5149,0.62816,0.44239,1.751,0.82991,1.0022,1.5825,0,2.1804,0.935,28.8
1.7171,0.84603,0.53361,1.9818,0.92731,0.95936,1.415,0,2.0335,0.94898,29.4
1.9151,1.0582,0.61081,2.1694,1.0038,0.77858,1.2676,0,1.9061,0.94927,30
2.073,1.3112,0.6306,2.2611,1.0814,0.60011,1.0811,0,1.9567,0.92224,30.6
2.1791,1.5236,0.68497,2.3761,1.2308,0.43016,0.89474,0,1.9477,0.88718,31.2
2.2342,1.6063,0.81982,2.3908,1.4108,0.35922,0.79171,0,1.7888,0.83315,31.8
2.2296,1.6604,1.0365,2.385,1.5632,0.42695,0.71157,0,1.5597,0.79292,32.4
2.2777,1.7502,1.2494,2.4271,1.6515,0.43675,0.62461,0,1.3992,0.75184,33
2.3054,1.9116,1.4484,2.423,1.7113,0.3767,0.55699,0,1.3417,0.70849,33.6
2.1753,2.0337,1.6558,2.1783,1.7146,0.35209,0.48981,0,1.3389,0.65835,34.2
2.0254,2.1445,1.8376,1.9082,1.6865,0.3792,0.44717,0,1.3001,0.60546,34.8
1.913,2.2487,2.0002,1.766,1.7594,0.48388,0.47067,0,1.2027,0.56345,35.4
1.9692,2.2817,2.0933,1.6356,1.8525,0.61309,0.46176,0,1.0848,0.55639,36
2.0593,2.301,2.2,1.4287,1.9345,0.68679,0.46405,0,1.0434,0.54426,36.6
2.1619,2.362,2.2381,1.2518,1.9551,0.90438,0.45673,0,1.0675,0.52219,37.2
2.1637,2.3584,2.2348,1.222,1.9851,1.1614,0.46349,0,1.1226,0.47395,37.8
2.1328,2.333,2.1593,1.163,1.9176,1.3498,0.57632,0,1.1258,0.45882,38.4
2.1148,2.2485,2.1915,1.0199,1.8176,1.4188,0.66598,0,1.1252,0.482,39
2.0277,2.1473,2.2228,0.86234,1.6906,1.536,0.75162,0,1.1132,0.49699,39.6
1.9342,2.0552,1.9914,0.74722,1.5971,1.628,0.80381,0,1.1218,0.47867,40.2
1.7174,1.921,1.746,0.67848,1.5322,1.7011,0.97298,0,1.1375,0.438,40.8
1.4519,1.8162,1.5203,0.68711,1.4785,1.8891,1.0344,0,1.1905,0.44781,41.4
1.2345,1.7282,1.3325,0.72891,1.3757,1.9074,1.1336,0,1.1945,0.49871,42
1.1444,1.6317,1.0704,0.79463,1.2763,1.9571,1.2284,0,1.272,0.56376,42.6
1.1538,1.6199,0.81464,0.88122,1.1025,2.1478,1.3212,0,1.3102,0.61269,43.2
1.1485,1.4647,0.64819,0.82795,1.0109,2.3304,1.4483,0,1.3325,0.68914,43.8
1.0876,1.347,0.56591,0.68881,0.87179,2.2286,1.5764,0,1.3653,0.77012,44.4
0.95438,1.0896,0.52755,0.60911,0.79793,2.0373,1.7224,0,1.3207,0.77477,45
0.76098,0.90201,0.47101,0.61295,0.71844,1.9543,1.89,0,1.3436,0.77968,45.6
0.57326,0.66574,0.53904,0.62454,0.65316,1.9501,2.0691,0,1.3553,0.82243,46.2
0.42264,0.4941,0.62679,0.69106,0.58923,1.8332,2.1371,0,1.4708,0.87736,46.8
0.33762,0.44803,0.72814,0.71944,0.48299,1.5941,2.1889,0,1.5717,0.9327,47.4
0.37773,0.42508,0.92834,0.76752,0.40085,1.3506,2.3577,0,1.622,0.9983,48
0.42512,0.44195,1.0894,0.81494,0.33176,1.1766,2.5236,0,1.6364,1.0556,48.6
0.41386,0.39641,1.2925,0.85823,0.37438,1.0225,2.5431,0,1.6606,1.1101,49.2
0.39817,0.44431,1.5117,0.86996,0.42643,0.90825,2.5297,0,1.6765,1.1652,49.8
0.54068,0.56078,1.6658,0.90666,0.44278,0.8478,2.453,0,1.646,1.2315,50.4
0.7411,0.6036,1.707,0.93693,0.437,0.8323,2.4245,0,1.4947,1.2841,51
0.91898,0.67109,1.7332,0.95601,0.43424,0.84582,2.4397,0,1.3897,1.3649,51.6
0.95439,0.67854,1.7261,0.96295,0.40294,0.85104,2.4328,0,1.2668,1.4197,52.2
0.90886,0.9056,1.7624,0.99368,0.41184,0.81897,2.4191,0,1.2198,1.4672,52.8
0.86301,1.2023,1.8599,1.012,0.46949,0.7481,2.3055,0,1.2205,1.537,53.4
0.81879,1.4592,2.0063,1.0373,0.54402,0.6452,2.13,0,1.225,1.5426,54
0.77809,1.6135,2.1518,1.0473,0.67997,0.52749,1.9565,0,1.2614,1.6004,54.6
0.80376,1.6881,2.1922,1.0723,0.83748,0.43775,1.8322,0,1.2648,1.6436,55.2
0.93378,1.8185,2.1423,1.0589,0.89994,0.41929,1.7438,0,1.2604,1.6717,55.8
1.0836,1.8067,2.0908,1.0737,1.0351,0.38445,1.7548,0,1.2754,1.6842,56.4
1.1538,1.6573,1.9769,1.0935,1.1465,0.37702,1.7014,0,1.3857,1.623,57
1.2121,1.5684,1.8765,1.1166,1.2549,0.36323,1.5673,0,1.3943,1.6605,57.6
1.2381,1.5697,1.6934,1.1245,1.2685,0.35865,1.5501,0,1.3931,1.6769,58.2
1.246,1.6173,1.4428,1.1057,1.403,0.35667,1.5705,0,1.3627,1.7125,58.8
1.174,1.6936,1.1968,1.0914,1.56,0.35401,1.5548,0,1.4069,1.6728,59.4
0.93684,1.6188,1.0183,1.0944,1.6203,0.35194,1.4382,0,1.3402,1.7408,60
0.70085,1.5845,0.87075,1.0966,1.7568,0.35476,1.2621,0,1.2364,1.7225,60.6
0.49043,1.5997,0.69614,1.1087,1.7322,0.44094,1.0914,0,1.201,1.6946,61.2
0.44244,1.508,0.53321,1.1261,1.7085,0.50348,0.973,0,1.2078,1.657,61.8
0.50166,1.4858,0.42246,1.1342,1.745,0.51764,0.90884,0,1.2376,1.6235,62.4
0.59467,1.4831,0.38934,1.1399,1.7564,0.51891,0.88336,0,1.2278,1.5805,63
0.75393,1.4816,0.39204,1.132,1.813,0.54196,0.89297,0,1.2481,1.5435,63.6
0.91709,1.4789,0.39431,1.1224,1.8324,0.55657,0.97027,0,1.247,1.4809,64.2
0.98377,1.4455,0.36179,1.127,1.837,0.54559,1.0202,0,1.3087,1.4241,64.8
1.0375,1.367,0.35542,1.0944,1.9183,0.54042,0.9763,0,1.35,1.3606,65.4
1.1435,1.239,0.35661,1.081,2.0051,0.49111,0.89001,0,1.3529,1.3299,66
1.1981,1.1851,0.37084,1.0601,2.0211,0.44976,0.8051,0,1.3688,1.2986,66.6
1.1825,1.1341,0.37957,1.0778,2.0242,0.42899,0.74067,0,1.3728,1.2394,67.2
1.1459,1.0721,0.40844,1.0609,2.0242,0.42512,0.7339,0,1.3776,1.1962,67.8
1.1104,1.0679,0.47134,1.0164,2.0242,0.42511,0.69019,0,1.3834,1.1453,68.4
1.1352,1.1205,0.56616,1.0079,2.0242,0.4251,0.66136,0,1.4051,1.1599,69
1.1687,1.1446,0.64034,0.94235,2.0241,0.4251,0.66125,0,1.3861,1.1712,69.6
1.188,1.1637,0.65411,0.84472,2.0242,0.42512,0.66128,0,1.3856,1.1744,70.2
1.188,1.2464,0.71316,0.7605,2.0242,0.42509,0.66131,0,1.3857,1.1741,70.8
1.188,1.3139,0.76091,0.75843,2.0243,0.4251,0.66129,0,1.3856,1.1659,71.4


==> data/real_heuristic_new.csv <==
1.8199,2.3058,1.9167,1.6916,2.2083,2.2043,2.4835,2.2213,2.3864,2.2482,0
1.8199,2.3058,1.9168,1.6915,2.2111,2.2043,2.4836,2.2213,2.3864,2.2482,0.6
1.8199,2.3058,1.9168,1.6868,2.1966,2.2043,2.4221,2.2207,2.3863,2.2482,1.2
1.83,2.3057,1.9168,1.5733,2.1383,2.1954,2.2781,2.1081,2.3786,2.2091,1.8
1.7604,2.2913,1.8088,1.438,2.0316,2.0434,2.1671,1.9794,2.2579,2.0547,2.4
1.6417,2.1743,1.6797,1.2883,1.9037,1.8855,2.0821,1.8588,2.1798,1.8978,3
1.5241,2.0508,1.5597,1.124,1.7692,1.7302,1.9756,1.7336,2.0846,1.7568,3.6
1.4233,1.938,1.4444,0.97229,1.6483,1.5978,1.8566,1.6644,1.9606,1.6408,4.2
1.3544,1.8152,1.3419,0.87098,1.5363,1.4839,1.7359,1.5376,1.8335,1.5301,4.8
1.2984,1.6975,1.2324,0.84098,1.4304,1.3774,1.6134,1.4037,1.7032,1.4243,5.4
1.2256,1.5759,1.1289,0.86465,1.3213,1.2702,1.4768,1.2728,1.5801,1.3212,6
1.1422,1.45,1.0248,0.90684,1.2149,1.1633,1.3504,1.1467,1.4594,1.2139,6.6
1.0484,1.3226,0.91711,0.93137,1.1139,1.0548,1.2234,1.0205,1.3462,1.1068,7.2
0.93404,1.2029,0.81103,0.90941,1.0137,0.94603,1.0971,0.89873,1.2216,0.99489,7.8
0.81484,1.0786,0.70851,0.8587,0.9181,0.84145,0.9671,0.78147,1.1027,0.88821,8.4
0.70169,0.9577,0.61033,0.79167,0.82532,0.73789,0.84398,0.67253,0.98795,0.78374,9
0.59494,0.83675,0.52135,0.71956,0.74061,0.63597,0.72871,0.56546,0.87481,0.67978,9.6
0.49713,0.72607,0.47191,0.6332,0.65912,0.54086,0.6152,0.48142,0.76726,0.58263,10.2
0.42844,0.61899,0.53666,0.54436,0.58307,0.46533,0.51209,0.40386,0.66074,0.49151,10.8
0.4488,0.51707,0.59057,0.49308,0.50997,0.52588,0.43954,0.39823,0.56026,0.47399,11.4
0.53862,0.42417,0.63583,0.50983,0.44945,0.59425,0.46141,0.41098,0.46626,0.54546,12
0.61769,0.42689,0.63613,0.58378,0.44772,0.61561,0.56218,0.48549,0.45605,0.60584,12.6
0.65048,0.51847,0.62679,0.61975,0.53018,0.60243,0.64442,0.53711,0.54556,0.62463,13.2
0.62644,0.58403,0.59972,0.60752,0.59722,0.56558,0.66813,0.56474,0.62035,0.61468,13.8
0.57187,0.61802,0.57033,0.56428,0.61073,0.50869,0.62333,0.58012,0.65906,0.59271,14.4
0.48859,0.61738,0.52631,0.54498,0.58408,0.52024,0.55328,0.58467,0.63582,0.53383,15
0.46422,0.59978,0.47501,0.52367,0.53062,0.58761,0.47878,0.58283,0.56709,0.47569,15.6
0.55313,0.54454,0.50865,0.54205,0.46372,0.6051,0.48226,0.58342,0.48689,0.53502,16.2
0.62558,0.49882,0.56672,0.54966,0.40843,0.61194,0.57617,0.61489,0.49549,0.60388,16.8
0.65843,0.48582,0.60199,0.55387,0.43198,0.59882,0.64098,0.63584,0.57404,0.62721,17.4
0.62837,0.46391,0.60943,0.56045,0.49324,0.59365,0.66451,0.6084,0.62888,0.61458,18
0.56379,0.50232,0.60838,0.60003,0.5334,0.54576,0.62808,0.53631,0.642,0.59634,18.6
0.48249,0.54722,0.62275,0.61815,0.54936,0.48269,0.5878,0.47544,0.62226,0.55046,19.2
0.49347,0.58309,0.65522,0.60234,0.54369,0.4937,0.5309,0.4826,0.5662,0.51061,19.8
0.5808,0.61161,0.65727,0.57686,0.56326,0.55067,0.49077,0.48201,0.49384,0.5359,20.4
0.64774,0.63768,0.63543,0.60567,0.56103,0.60219,0.52383,0.54507,0.47255,0.60346,21
0.66703,0.65275,0.601,0.63666,0.53614,0.62703,0.60119,0.60043,0.54215,0.64172,21.6
0.67211,0.66674,0.53836,0.64385,0.51875,0.61222,0.64882,0.61967,0.58388,0.63776,22.2
0.65723,0.66824,0.44796,0.6485,0.50825,0.61431,0.64278,0.60157,0.5368,0.6257,22.8
0.59924,0.63372,0.4111,0.63109,0.49226,0.57486,0.62639,0.58528,0.47602,0.57304,23.4
0.50675,0.57661,0.51587,0.5854,0.51275,0.50033,0.58083,0.53184,0.43782,0.49923,24
0.43236,0.49772,0.60056,0.49236,0.57204,0.48406,0.53442,0.50552,0.47414,0.46213,24.6
0.50465,0.41621,0.61079,0.42493,0.58419,0.51228,0.4571,0.52607,0.50315,0.53824,25.2
0.5962,0.47059,0.54367,0.45052,0.59331,0.56877,0.4813,0.57423,0.47281,0.60038,25.8
0.67001,0.55573,0.45803,0.55731,0.58773,0.60937,0.57202,0.60104,0.48688,0.62213,26.4
0.69704,0.61952,0.40362,0.65075,0.56583,0.59434,0.63677,0.62847,0.57493,0.61305,27
0.68165,0.64559,0.41202,0.71677,0.51179,0.57216,0.66696,0.67463,0.64822,0.60429,27.6
0.66702,0.63714,0.47497,0.69467,0.44375,0.58134,0.67381,0.68112,0.65704,0.56091,28.2
0.65875,0.60873,0.52484,0.64634,0.42742,0.58001,0.68337,0.64553,0.59984,0.49476,28.8
0.63566,0.54651,0.48491,0.59185,0.49854,0.56945,0.64057,0.5804,0.5468,0.50835,29.4
0.56944,0.46746,0.41182,0.5384,0.55105,0.59198,0.56247,0.49361,0.50761,0.58391,30
0.50552,0.41742,0.37626,0.48453,0.58306,0.5983,0.46978,0.4575,0.56994,0.63575,30.6
0.50657,0.45693,0.43056,0.48928,0.5915,0.57505,0.40945,0.54652,0.6535,0.63421,31.2
0.58406,0.54698,0.48972,0.53476,0.58011,0.54787,0.49487,0.62076,0.69672,0.61493,31.8
0.66209,0.62412,0.50639,0.59966,0.58843,0.54249,0.59048,0.65965,0.63155,0.55613,32.4
0.66029,0.66952,0.45794,0.66947,0.57747,0.56526,0.66087,0.64013,0.55674,0.49019,33
0.60445,0.67395,0.39493,0.67881,0.56016,0.59224,0.69103,0.58283,0.49161,0.5337,33.6
0.52802,0.67473,0.39659,0.59295,0.51302,0.6138,0.68837,0.5044,0.45905,0.60741,34.2
0.46516,0.65821,0.46631,0.54015,0.48979,0.5959,0.69732,0.45186,0.52466,0.63948,34.8
0.45882,0.59361,0.50755,0.51144,0.51332,0.58791,0.67593,0.53627,0.61941,0.63348,35.4
0.5215,0.50595,0.47552,0.53697,0.51385,0.57434,0.60289,0.61884,0.68522,0.59149,36
0.60005,0.44813,0.4166,0.58921,0.5086,0.5317,0.51142,0.68729,0.65509,0.51799,36.6
0.6488,0.36706,0.39162,0.63896,0.47411,0.52689,0.41364,0.67784,0.62351,0.48023,37.2
0.64824,0.40722,0.45383,0.60692,0.50442,0.5341,0.40796,0.62667,0.57282,0.56809,37.8
0.61784,0.50954,0.49058,0.51926,0.56199,0.60073,0.51091,0.54585,0.51543,0.63497,38.4
0.59374,0.601,0.44655,0.48677,0.54695,0.62584,0.59006,0.45498,0.47869,0.65429,39
0.58259,0.65721,0.40942,0.52117,0.48998,0.62779,0.64336,0.42523,0.56181,0.63274,39.6
0.53863,0.676,0.45215,0.57613,0.43685,0.601,0.65985,0.45271,0.6574,0.57906,40.2
0.47495,0.65483,0.49606,0.63606,0.40049,0.63328,0.64898,0.52459,0.68317,0.49917,40.8
0.49438,0.66251,0.47135,0.61968,0.36487,0.63687,0.67303,0.52488,0.63136,0.45935,41.4
0.5721,0.68618,0.41227,0.52899,0.40481,0.58879,0.64384,0.54744,0.58225,0.54101,42
0.62266,0.66111,0.3744,0.50606,0.47074,0.51457,0.57332,0.55754,0.53826,0.61496,42.6
0.64485,0.58171,0.42541,0.54221,0.53331,0.44536,0.49134,0.59836,0.51409,0.64125,43.2
0.63172,0.4861,0.42659,0.60517,0.55449,0.49069,0.4017,0.62894,0.56304,0.62198,43.8
0.66062,0.39829,0.46996,0.66644,0.54911,0.5578,0.36668,0.65349,0.64202,0.57279,44.4
0.66798,0.33996,0.48502,0.6725,0.52836,0.59777,0.45966,0.66607,0.71342,0.49691,45
0.61703,0.41216,0.43688,0.61248,0.51489,0.61873,0.54961,0.6841,0.74583,0.48092,45.6
0.53072,0.50228,0.39262,0.55507,0.52375,0.59814,0.61268,0.66577,0.74154,0.57055,46.2
0.43662,0.5734,0.43765,0.51879,0.53644,0.56042,0.64275,0.609,0.74109,0.63622,46.8
0.44042,0.61761,0.4848,0.56329,0.5278,0.54142,0.63419,0.51937,0.69288,0.66055,47.4
0.52354,0.61823,0.45402,0.60622,0.51296,0.5395,0.63353,0.47038,0.62737,0.64553,48
0.61439,0.58101,0.40038,0.64845,0.53097,0.55782,0.64815,0.45543,0.54404,0.6127,48.6
0.6951,0.57503,0.42228,0.58545,0.53974,0.61044,0.61366,0.47094,0.468,0.54528,49.2
0.71023,0.60777,0.47904,0.52767,0.53257,0.63439,0.54381,0.53248,0.52164,0.46881,49.8
0.68517,0.61766,0.45931,0.50349,0.52368,0.63267,0.45513,0.57282,0.61274,0.52109,50.4
0.61689,0.58911,0.3996,0.54223,0.52909,0.65736,0.38233,0.59071,0.67566,0.6068,51
0.60339,0.54065,0.36006,0.60512,0.53662,0.67781,0.44937,0.62941,0.68938,0.65935,51.6
0.53193,0.47729,0.34609,0.66749,0.53812,0.63216,0.54058,0.66324,0.6439,0.64762,52.2
0.45886,0.42134,0.40958,0.70614,0.55361,0.56867,0.61876,0.69564,0.57525,0.60676,52.8
0.37708,0.41792,0.46377,0.67885,0.55738,0.49691,0.65658,0.69587,0.54931,0.53283,53.4
0.44068,0.50185,0.45548,0.61485,0.54292,0.46664,0.65601,0.65918,0.55237,0.46807,54
0.53347,0.56793,0.4149,0.53394,0.55476,0.47304,0.66642,0.59275,0.51796,0.53168,54.6
0.61178,0.59309,0.38299,0.47139,0.57705,0.55549,0.65157,0.51324,0.57137,0.62311,55.2
0.67415,0.59339,0.37888,0.43499,0.58215,0.64257,0.58555,0.42838,0.66538,0.67091,55.8
0.72283,0.56604,0.42997,0.47472,0.54706,0.72875,0.50018,0.46062,0.72925,0.65118,56.4
0.71932,0.54782,0.4566,0.56725,0.4912,0.74524,0.43399,0.56122,0.72161,0.60056,57
0.69174,0.58551,0.43652,0.67337,0.42481,0.69284,0.44668,0.62795,0.64268,0.51935,57.6
0.63802,0.60082,0.3906,0.76043,0.38083,0.63952,0.53612,0.66982,0.56273,0.47073,58.2
0.55235,0.59146,0.37695,0.76587,0.37943,0.56903,0.60644,0.67983,0.48795,0.55418,58.8
0.45701,0.63183,0.4294,0.69536,0.41528,0.50097,0.64599,0.67762,0.44315,0.63771,59.4
0.37003,0.65936,0.44071,0.62347,0.47599,0.41374,0.66709,0.68284,0.42452,0.68297,60
0.324,0.67245,0.39451,0.58293,0.52346,0.40249,0.67178,0.69387,0.43871,0.66356,60.6
0.40274,0.66426,0.35202,0.5513,0.5428,0.49274,0.64635,0.6768,0.48438,0.6441,61.2
0.49765,0.63145,0.39346,0.51493,0.5539,0.57077,0.63277,0.6079,0.50286,0.58001,61.8
0.58131,0.57049,0.43856,0.49764,0.55368,0.62859,0.64697,0.51413,0.48842,0.49022,62.4
0.63783,0.51881,0.41689,0.50793,0.53659,0.64245,0.65954,0.44491,0.46329,0.46596,63
0.65354,0.45754,0.36492,0.5532,0.53385,0.61445,0.64892,0.48507,0.48822,0.54888,63.6
0.64165,0.42038,0.32947,0.59811,0.52833,0.59587,0.58656,0.56215,0.55235,0.63117,64.2
0.65693,0.38635,0.38053,0.6392,0.50426,0.6042,0.49242,0.61468,0.64854,0.68379,64.8
0.66421,0.43391,0.43124,0.67949,0.46108,0.58514,0.42679,0.6231,0.70849,0.6967,65.4
0.66443,0.46885,0.45185,0.67724,0.41266,0.53266,0.42944,0.62297,0.71507,0.62138,66
0.63966,0.51166,0.40715,0.64621,0.40492,0.52733,0.51037,0.62322,0.71457,0.61527,66.6
0.59122,0.53634,0.35172,0.59839,0.42498,0.58947,0.58249,0.57008,0.66947,0.59968,67.2
0.51159,0.54087,0.33291,0.53138,0.48014,0.67625,0.62875,0.48417,0.64501,0.55109,67.8
0.42288,0.52198,0.33659,0.46965,0.52273,0.70362,0.64421,0.44474,0.63612,0.49586,68.4
0.35943,0.48882,0.37907,0.49186,0.54208,0.67385,0.65458,0.47527,0.61389,0.55913,69
0.4373,0.49721,0.42576,0.552,0.53216,0.61367,0.64632,0.5518,0.58921,0.63135,69.6


==> data/real_heuristic_single_new.csv <==
1.9167,0
1.9168,0.6
1.9168,1.2
1.9168,1.8
1.8088,2.4
1.6797,3
1.5597,3.6
1.4444,4.2
1.3419,4.8
1.2324,5.4
1.1289,6
1.0248,6.6
0.91711,7.2
0.81103,7.8
0.70851,8.4
0.61033,9
0.52135,9.6
0.47191,10.2
0.53666,10.8
0.59057,11.4
0.63583,12
0.63613,12.6
0.62679,13.2
0.59972,13.8
0.57033,14.4
0.52631,15
0.47501,15.6
0.50865,16.2
0.56672,16.8
0.60199,17.4
0.60943,18
0.60838,18.6
0.62275,19.2
0.65522,19.8
0.65727,20.4
0.63543,21
0.601,21.6
0.53836,22.2
0.44796,22.8
0.4111,23.4
0.51587,24
0.60056,24.6
0.61079,25.2
0.54367,25.8
0.45803,26.4
0.40362,27
0.41202,27.6
0.47497,28.2
0.52484,28.8
0.48491,29.4
0.41182,30
0.37626,30.6
0.43056,31.2
0.48972,31.8
0.50639,32.4
0.45794,33
0.39493,33.6
0.39659,34.2
0.46631,34.8
0.50755,35.4
0.47552,36
0.4166,36.6
0.39162,37.2
0.45383,37.8
0.49058,38.4
0.44655,39
0.40942,39.6
0.45215,40.2
0.49606,40.8
0.47135,41.4
0.41227,42
0.3744,42.6
0.42541,43.2
0.42659,43.8
0.46996,44.4
0.48502,45
0.43688,45.6
0.39262,46.2
0.43765,46.8
0.4848,47.4
0.45402,48
0.40038,48.6
0.42228,49.2
0.47904,49.8
0.45931,50.4
0.3996,51
0.36006,51.6
0.34609,52.2
0.40958,52.8
0.46377,53.4
0.45548,54
0.4149,54.6
0.38299,55.2
0.37888,55.8
0.42997,56.4
0.4566,57
0.43652,57.6
0.3906,58.2
0.37695,58.8
0.4294,59.4
0.44071,60
0.39451,60.6
0.35202,61.2
0.39346,61.8
0.43856,62.4
0.41689,63
0.36492,63.6
0.32947,64.2
0.38053,64.8
0.43124,65.4
0.45185,66
0.40715,66.6
0.35172,67.2
0.33291,67.8
0.33659,68.4
0.37907,69
0.42576,69.6


==> data/relative_real.csv <==
2.3462,0
2.2625,0.6
2.1559,1.2
2.0433,1.8
1.9281,2.4
1.7952,3
1.6616,3.6
1.5231,4.2
1.3846,4.8
1.2443,5.4
1.1043,6
1.0379,6.6
0.9016,7.2
0.77836,7.8
0.66046,8.4
0.54835,9
0.44601,9.6
0.35158,10.2
0.27974,10.8
0.25868,11.4
0.25033,12
0.23807,12.6
0.22168,13.2
0.19333,13.8
0.15688,14.4
0.15342,15
0.19623,15.6
0.34365,16.2
0.46978,16.8
0.57068,17.4
0.67196,18
0.79024,18.6
0.90606,19.2
1.0249,19.8
1.1563,20.4
1.2884,21
1.4232,21.6
1.5559,22.2
1.6884,22.8
1.8215,23.4
1.9517,24
2.0768,24.6
2.2034,25.2
2.3214,25.8
2.3793,26.4
2.1557,27
2.0459,27.6
2.0524,28.2
2.2011,28.8
2.2453,29.4
2.1937,30
2.1272,30.6
2.0468,31.2
1.9481,31.8
1.8369,32.4
1.7233,33
1.6143,33.6
1.4978,34.2
1.3788,34.8
1.2646,35.4
1.1466,36
1.0332,36.6
0.92467,37.2
0.81894,37.8
0.7271,38.4
0.63063,39
0.54342,39.6
0.46492,40.2
0.401,40.8
0.34553,41.4
0.30988,42
0.28913,42.6
0.27456,43.2
0.25444,43.8
0.23174,44.4
0.20499,45
0.15798,45.6
0.16267,46.2
0.23491,46.8
0.34065,47.4
0.40712,48
0.46724,48.6
0.53229,49.2
0.59836,49.8
0.66987,50.4
0.7368,51
0.80827,51.6
0.87112,52.2
0.93565,52.8
0.99181,53.4
1.0406,54
1.0848,54.6
1.1236,55.2
1.1567,55.8
1.1865,56.4
1.2475,57
1.2642,57.6
1.2558,58.2
1.2942,58.8
1.3948,59.4
1.3306,60


==> data/simulation_heuristic_all.csv <==
3.0432,3.3278,2.4944,3.0055,3.9944,3.6244,2.7751,3.2955,2.845,3.2695,2.7104,2.2443,3.1691,2.8402,3.409,2.9023,2.8804,3.5066,3.201,3.3115,0
3.0432,3.3278,2.4944,3.0055,3.989,3.6244,2.7751,3.2955,2.845,3.2695,2.7104,2.2443,3.1691,2.8402,3.409,2.9023,2.8804,3.5066,3.201,3.3115,0.4
3.0432,3.3278,2.4944,3.0055,3.9885,3.6244,2.7751,3.2955,2.845,3.2695,2.7104,2.2443,3.1691,2.8402,3.409,2.9023,2.8804,3.5066,3.201,3.3115,0.8
3.0432,3.3123,2.4944,3.0055,3.9885,3.6244,2.7751,3.2955,2.845,3.2289,2.7375,2.2616,3.1691,2.8402,3.3262,2.9023,2.8804,3.5066,3.201,3.3723,1.2
3.1168,3.1631,2.6514,2.6991,3.8875,3.4834,2.6916,3.2887,2.6762,3.005,2.834,2.3175,3.0823,2.5718,3.0553,2.9407,2.7975,3.2962,3.1867,3.6273,1.6
3.2866,3.1672,2.625,2.697,3.6123,3.4508,2.4409,3.1268,2.4083,2.7855,2.7816,2.4515,3.1093,2.3693,2.821,2.8134,2.5256,2.8503,3.0408,3.6119,2
3.0925,3.0703,2.4637,2.6423,3.3065,3.4085,2.204,2.7623,2.1901,2.4688,2.6186,2.5987,2.9935,2.1377,2.5714,2.6147,2.2267,2.4065,2.7038,3.3394,2.4
2.8379,2.9942,2.1686,2.4329,3.0234,3.2239,1.9826,2.5196,1.992,2.2247,2.4523,2.7398,2.789,1.8891,2.2921,2.3607,1.89,2.14,2.4163,3.1891,2.8
2.5118,2.8615,1.9424,2.2275,2.7449,2.9526,1.7954,2.2783,1.752,1.9619,2.3205,2.7695,2.5931,1.659,2.0592,2.1275,1.6345,1.8835,2.1276,2.9336,3.2
2.2327,2.6742,1.8084,2.0404,2.5038,2.6603,1.561,2.029,1.4884,1.7296,2.2048,2.7085,2.318,1.4734,1.812,1.8983,1.372,1.62,1.8391,2.5806,3.6
1.9605,2.4042,1.7064,1.8758,2.262,2.3808,1.3478,1.7797,1.2054,1.4634,2.058,2.5787,2.0873,1.3204,1.6083,1.687,1.1311,1.4072,1.5614,2.2274,4
1.7123,2.168,1.5834,1.735,1.9459,2.0861,1.1947,1.5397,0.9147,1.2109,1.9009,2.353,1.875,1.1549,1.4311,1.4934,0.90523,1.2139,1.3017,1.8765,4.4
1.4859,1.8858,1.4259,1.5855,1.6496,1.7232,1.0349,1.3069,0.68705,0.99128,1.6637,2.1051,1.6864,0.99874,1.2683,1.2774,0.71643,1.0414,1.0474,1.595,4.8
1.2668,1.6228,1.2807,1.4385,1.3915,1.3733,0.89391,1.0881,0.52597,0.79949,1.3584,1.8651,1.4701,0.84513,1.118,1.0804,0.54596,0.89121,0.82219,1.345,5.2
1.0725,1.3783,1.1524,1.2652,1.1858,1.0482,0.78558,0.91587,0.39827,0.61595,1.0642,1.6002,1.2764,0.70433,0.96922,0.88088,0.41221,0.76136,0.64788,1.1162,5.6
0.89914,1.1752,1.0157,1.0956,1.0121,0.77366,0.68539,0.76238,0.34478,0.44619,0.80472,1.366,1.1146,0.58016,0.82293,0.71899,0.42484,0.64077,0.51356,0.90384,6
0.75392,1.009,0.86124,0.93143,0.82536,0.56869,0.59481,0.61537,0.39473,0.31762,0.57536,1.1218,0.95987,0.47531,0.67923,0.58025,0.51589,0.51887,0.38312,0.71834,6.4
0.62146,0.86821,0.72048,0.79994,0.63989,0.41791,0.51606,0.47795,0.34395,0.34249,0.38014,0.94111,0.82576,0.38932,0.53571,0.46699,0.55728,0.40148,0.44051,0.57339,6.8
0.51207,0.69753,0.58733,0.6854,0.48904,0.43218,0.48307,0.41352,0.39021,0.30439,0.32995,0.81949,0.70792,0.32439,0.3959,0.37994,0.57669,0.4376,0.54998,0.4585,7.2
0.42171,0.51187,0.4458,0.59552,0.3776,0.56202,0.56241,0.532,0.38661,0.35176,0.30599,0.71509,0.60524,0.36807,0.28969,0.32565,0.58665,0.51707,0.61307,0.36369,7.6
0.4518,0.34521,0.37046,0.53851,0.48056,0.64482,0.59491,0.59947,0.3868,0.33786,0.32748,0.62391,0.5233,0.39327,0.3024,0.39513,0.57524,0.52962,0.64046,0.28426,8
0.53955,0.28303,0.45885,0.4883,0.58279,0.58463,0.583,0.64637,0.39067,0.29103,0.2962,0.49512,0.45638,0.3646,0.29412,0.32427,0.55373,0.53787,0.63646,0.3365,8.4
0.59847,0.31116,0.43583,0.45179,0.57123,0.52718,0.57708,0.76435,0.39031,0.28291,0.33145,0.36008,0.40283,0.37537,0.29614,0.38111,0.52206,0.56157,0.60862,0.29627,8.8
0.58325,0.31356,0.37594,0.41873,0.51866,0.50941,0.56243,0.86141,0.3861,0.29168,0.33641,0.28114,0.37277,0.40404,0.31122,0.39296,0.47774,0.58029,0.5666,0.33117,9.2
0.51761,0.3046,0.38338,0.38542,0.47276,0.58287,0.54511,0.87454,0.3872,0.32217,0.32553,0.27378,0.42449,0.40601,0.30734,0.36839,0.42655,0.57689,0.51088,0.31403,9.6
0.43976,0.31728,0.39471,0.35488,0.43432,0.62893,0.52272,0.83715,0.3812,0.30895,0.30586,0.27878,0.45696,0.4,0.30593,0.33455,0.46626,0.54221,0.47777,0.3375,10
0.39508,0.32539,0.37144,0.39917,0.45017,0.65398,0.50345,0.78587,0.36722,0.32632,0.30228,0.28538,0.47798,0.38342,0.29534,0.36188,0.50411,0.5618,0.49061,0.33403,10.4
0.4506,0.33568,0.35724,0.38784,0.48806,0.69809,0.47816,0.73222,0.34324,0.31536,0.30278,0.29991,0.48616,0.3598,0.30424,0.35696,0.55213,0.58283,0.52081,0.30869,10.8
0.47614,0.3322,0.37651,0.37095,0.54877,0.74197,0.48192,0.68364,0.32506,0.32107,0.31099,0.30046,0.48534,0.3749,0.30553,0.35442,0.57075,0.55332,0.53091,0.32278,11.2
0.48471,0.3489,0.38898,0.3498,0.61428,0.787,0.50676,0.64266,0.35606,0.37989,0.29612,0.30159,0.47755,0.39755,0.30653,0.36328,0.63353,0.51722,0.56993,0.29404,11.6
0.58961,0.35321,0.40257,0.35499,0.65261,0.84149,0.51596,0.62348,0.36043,0.43159,0.31371,0.3266,0.46824,0.40557,0.30613,0.36353,0.70099,0.48843,0.61827,0.32744,12
0.67721,0.35691,0.41982,0.36914,0.63359,0.87425,0.54842,0.65723,0.35934,0.48853,0.30179,0.37867,0.45761,0.40318,0.30442,0.38053,0.72788,0.46835,0.66659,0.31781,12.4
0.77508,0.36597,0.43705,0.3712,0.58778,0.89791,0.58711,0.68449,0.35438,0.52454,0.30342,0.42567,0.44813,0.39512,0.30003,0.40538,0.74855,0.42615,0.69739,0.29431,12.8
0.85679,0.37187,0.43995,0.36839,0.52939,0.89248,0.65759,0.71799,0.34792,0.55583,0.31191,0.46795,0.43517,0.38776,0.30213,0.43451,0.75365,0.49216,0.7474,0.31729,13.2
0.94915,0.37375,0.42589,0.37343,0.4696,0.87081,0.74099,0.74219,0.35482,0.59378,0.30823,0.50502,0.45868,0.39425,0.32892,0.45941,0.72925,0.60413,0.80515,0.31176,13.6
1.0279,0.37046,0.40768,0.37341,0.42704,0.81574,0.82852,0.75884,0.36604,0.63035,0.30285,0.52609,0.47552,0.42479,0.34456,0.48116,0.7009,0.74604,0.84099,0.30135,14
1.1092,0.35639,0.37647,0.36724,0.55082,0.747,0.93056,0.76444,0.38635,0.66751,0.30417,0.55215,0.51184,0.46292,0.35882,0.50216,0.64543,0.83207,0.81058,0.30667,14.4
1.1787,0.333,0.37752,0.35745,0.64442,0.6633,1.0088,0.75482,0.41687,0.70195,0.33083,0.54176,0.53868,0.47946,0.38832,0.52154,0.57486,0.88862,0.7355,0.30501,14.8
1.266,0.31325,0.4215,0.36616,0.68996,0.56766,1.0838,0.75064,0.46001,0.72916,0.35964,0.52171,0.56076,0.49731,0.42877,0.5244,0.49888,0.94462,0.6494,0.30451,15.2
1.3718,0.29713,0.42723,0.39398,0.72282,0.45386,1.2039,0.70407,0.48887,0.72165,0.38335,0.50482,0.57727,0.51692,0.4705,0.5229,0.426,0.99494,0.55426,0.30663,15.6
1.4488,0.30168,0.43062,0.41376,0.72838,0.37171,1.3325,0.6689,0.51213,0.71283,0.39739,0.50092,0.58936,0.54554,0.50842,0.5246,0.4695,1.0455,0.51412,0.30981,16
1.4294,0.30229,0.43533,0.43449,0.71331,0.49808,1.4328,0.68158,0.54498,0.70766,0.41293,0.5136,0.60949,0.56875,0.54716,0.53092,0.54844,1.098,0.59111,0.31079,16.4
1.369,0.30625,0.42451,0.44411,0.674,0.57621,1.5309,0.66566,0.59055,0.70672,0.41611,0.51886,0.62391,0.58564,0.55944,0.53995,0.6059,1.1429,0.67554,0.3144,16.8
1.2577,0.31126,0.43402,0.44755,0.63344,0.57535,1.6484,0.64139,0.63451,0.68441,0.42261,0.53411,0.62926,0.59955,0.58049,0.53528,0.65244,1.1672,0.7016,0.31616,17.2
1.14,0.31625,0.43334,0.44147,0.57437,0.56237,1.7682,0.67049,0.6786,0.65579,0.43895,0.55308,0.61377,0.60494,0.61812,0.49823,0.69122,1.166,0.63712,0.31833,17.6
1.011,0.31691,0.42066,0.42551,0.52097,0.54327,1.872,0.63931,0.72616,0.6131,0.45163,0.54657,0.594,0.59876,0.64426,0.45185,0.71957,1.141,0.51441,0.32889,18
0.87914,0.31433,0.41237,0.42031,0.47639,0.51795,1.914,0.62794,0.76366,0.57598,0.46325,0.50813,0.58418,0.57095,0.66464,0.41797,0.73523,1.1114,0.5146,0.33639,18.4
0.75839,0.31607,0.40863,0.41785,0.48406,0.50525,1.8944,0.60322,0.79133,0.55192,0.46856,0.46061,0.57326,0.50586,0.67696,0.3892,0.73122,1.0692,0.67134,0.34826,18.8
0.65628,0.32388,0.43184,0.41889,0.49476,0.53592,1.791,0.56713,0.79235,0.51917,0.46632,0.41875,0.55248,0.40353,0.69459,0.36972,0.71785,1.0167,0.77903,0.36831,19.2
0.56733,0.33385,0.43798,0.4167,0.52949,0.53271,1.6419,0.50031,0.79892,0.47089,0.46897,0.39362,0.53269,0.29958,0.70033,0.36792,0.69521,0.93419,0.84346,0.37173,19.6
0.4826,0.33778,0.45506,0.40143,0.56171,0.52485,1.5144,0.4252,0.7836,0.4062,0.46968,0.39253,0.50374,0.40467,0.71052,0.36089,0.65951,0.84931,0.91476,0.37292,20
0.55511,0.33223,0.47813,0.37504,0.5701,0.50684,1.4304,0.5253,0.75542,0.33184,0.46771,0.35927,0.48667,0.34262,0.71588,0.35503,0.62291,0.74358,0.98479,0.36784,20.4
0.63598,0.32716,0.49135,0.38532,0.55102,0.48343,1.3368,0.58045,0.71747,0.31399,0.45689,0.2793,0.46267,0.37039,0.7384,0.35334,0.56698,0.65834,1.0239,0.35407,20.8
0.69043,0.33007,0.49429,0.38767,0.53515,0.45412,1.2333,0.55438,0.66555,0.32085,0.45117,0.31131,0.4239,0.36061,0.73882,0.38321,0.49534,0.58814,1.0445,0.33388,21.2
0.77121,0.34223,0.48923,0.35066,0.53147,0.43649,1.1173,0.49302,0.60459,0.33,0.42512,0.31533,0.38108,0.34782,0.74034,0.39761,0.44811,0.54388,1.0491,0.34014,21.6
0.86771,0.35894,0.48891,0.38952,0.50897,0.44796,0.99308,0.43934,0.53403,0.3607,0.40339,0.2941,0.41915,0.39624,0.72674,0.41253,0.44204,0.63001,1.093,0.32704,22
0.9438,0.37197,0.51819,0.39095,0.48436,0.47021,0.87084,0.51889,0.46763,0.37014,0.41929,0.3203,0.46003,0.41417,0.71751,0.42597,0.53474,0.68291,1.1439,0.33853,22.4
0.99288,0.37622,0.54169,0.3851,0.46914,0.49806,0.75864,0.57137,0.40996,0.36099,0.43422,0.30664,0.49577,0.42211,0.69641,0.44125,0.57952,0.68303,1.1024,0.33354,22.8
0.9918,0.38079,0.55748,0.38021,0.51026,0.52623,0.64934,0.60212,0.35855,0.34307,0.42486,0.31497,0.52312,0.41938,0.67805,0.45133,0.59581,0.64553,1.069,0.35433,23.2
0.95163,0.38879,0.58661,0.38422,0.53861,0.54062,0.5329,0.64103,0.41337,0.34358,0.43593,0.31879,0.53734,0.40591,0.66922,0.45043,0.5984,0.61577,1.0446,0.3602,23.6
0.90276,0.40804,0.63203,0.39864,0.58627,0.55534,0.41557,0.66759,0.41697,0.31924,0.41852,0.29988,0.49782,0.38349,0.66252,0.44529,0.59891,0.61112,1.0116,0.35929,24
0.84849,0.43408,0.68011,0.40186,0.61693,0.57108,0.35238,0.6866,0.41253,0.31913,0.39354,0.3097,0.41774,0.40132,0.65729,0.43809,0.61087,0.58891,0.9761,0.34832,24.4
0.78712,0.45843,0.71227,0.40356,0.67586,0.58644,0.4311,0.68331,0.40896,0.31911,0.36896,0.35751,0.38455,0.43752,0.6519,0.43617,0.61994,0.56137,0.92167,0.33194,24.8
0.71304,0.47237,0.74538,0.40341,0.71925,0.6113,0.46219,0.64761,0.4074,0.30747,0.34804,0.40081,0.44861,0.43886,0.64025,0.42014,0.61926,0.52538,0.86449,0.33834,25.2
0.63469,0.48149,0.7806,0.38872,0.75412,0.63969,0.47505,0.57794,0.41053,0.30766,0.33647,0.43916,0.45715,0.44569,0.58799,0.41292,0.61444,0.49998,0.80562,0.36036,25.6
0.56214,0.49128,0.80494,0.3769,0.79703,0.63588,0.49174,0.49371,0.40763,0.32654,0.35495,0.43577,0.50661,0.45006,0.50137,0.44272,0.60679,0.46362,0.75109,0.38425,26
0.49238,0.5033,0.83838,0.36393,0.84665,0.53138,0.48822,0.55161,0.34881,0.32337,0.38707,0.38968,0.58161,0.44498,0.41739,0.45458,0.6066,0.49758,0.68841,0.39328,26.4
0.42159,0.51624,0.88895,0.37947,0.90099,0.40275,0.4776,0.661,0.36242,0.31688,0.41391,0.31478,0.65252,0.42022,0.34912,0.46941,0.62411,0.53064,0.61748,0.40503,26.8
0.40198,0.52743,0.95845,0.35257,0.94311,0.45965,0.4568,0.68523,0.3815,0.30836,0.45622,0.31808,0.71213,0.39202,0.39185,0.49192,0.64438,0.58712,0.55726,0.43312,27.2
0.4627,0.53401,1.0366,0.42578,0.97213,0.53989,0.42594,0.69916,0.37832,0.29944,0.49921,0.29994,0.7459,0.36142,0.37004,0.50902,0.66603,0.64696,0.49764,0.46732,27.6
0.4868,0.5364,1.139,0.41989,0.9776,0.52436,0.43474,0.71191,0.37973,0.32035,0.54063,0.33082,0.75479,0.35979,0.39093,0.552,0.68607,0.69574,0.54815,0.51173,28
0.49417,0.53647,1.2066,0.40918,1.0208,0.51686,0.43487,0.72219,0.37666,0.32849,0.56121,0.32405,0.74659,0.35416,0.38918,0.58339,0.68978,0.72447,0.66386,0.5673,28.4
0.52104,0.5342,1.2327,0.39817,1.0295,0.5143,0.47237,0.72556,0.36865,0.33188,0.53871,0.31824,0.72579,0.33625,0.42423,0.60636,0.69719,0.725,0.75674,0.64127,28.8
0.5735,0.53018,1.2376,0.38602,1.0334,0.50758,0.55992,0.72268,0.35298,0.33338,0.53046,0.31193,0.68793,0.36714,0.42398,0.61686,0.71755,0.71035,0.84813,0.73149,29.2
0.63495,0.52567,1.2302,0.37333,1.0318,0.48829,0.69467,0.70921,0.38887,0.33015,0.51267,0.3221,0.65885,0.37691,0.4355,0.61825,0.73351,0.69514,0.92305,0.82147,29.6
0.69604,0.52003,1.2345,0.41611,0.97401,0.46234,0.8296,0.69461,0.40728,0.32083,0.51211,0.33718,0.64858,0.35853,0.43419,0.60277,0.73267,0.66393,0.95375,0.92279,30
0.76384,0.51273,1.1892,0.45938,0.90173,0.43153,0.97678,0.69241,0.4052,0.30049,0.51382,0.34558,0.64513,0.36366,0.45572,0.58426,0.71514,0.63814,0.92868,1.0443,30.4
0.84274,0.50486,1.128,0.47478,0.83766,0.39632,1.1226,0.73056,0.37999,0.30044,0.51803,0.36142,0.62427,0.39953,0.49073,0.56519,0.68271,0.61654,0.89223,1.1691,30.8
0.92281,0.5048,1.0377,0.49031,0.76527,0.43859,1.2782,0.75684,0.37203,0.29946,0.52118,0.3937,0.61398,0.42095,0.53425,0.54058,0.64497,0.59363,0.79962,1.256,31.2
0.9986,0.50045,0.92748,0.50657,0.68844,0.46945,1.4476,0.75676,0.39502,0.31117,0.53729,0.41035,0.60756,0.43668,0.59862,0.5049,0.61283,0.56759,0.67016,1.2843,31.6
1.0655,0.49735,0.80131,0.52143,0.61803,0.49802,1.6175,0.74623,0.39183,0.32108,0.54308,0.40643,0.62062,0.44781,0.66288,0.47057,0.58144,0.517,0.52925,1.2883,32
1.1184,0.48869,0.68269,0.5237,0.55244,0.53125,1.7132,0.72374,0.39955,0.33015,0.5442,0.35154,0.62015,0.45659,0.74873,0.4331,0.54633,0.47036,0.39888,1.2607,32.4
1.1896,0.4802,0.57563,0.53494,0.50133,0.56265,1.782,0.69026,0.40761,0.33884,0.52629,0.29548,0.60002,0.45568,0.81424,0.45395,0.50827,0.48066,0.45177,1.2137,32.8
1.2539,0.4719,0.47539,0.54918,0.46413,0.5785,1.795,0.64237,0.41295,0.34482,0.4927,0.30504,0.57373,0.4525,0.83442,0.47026,0.46918,0.55805,0.48424,1.1376,33.2
1.2904,0.46304,0.38197,0.56462,0.41076,0.57682,1.8159,0.57903,0.41702,0.34733,0.4486,0.33585,0.54382,0.44605,0.85085,0.50531,0.51324,0.55896,0.55909,1.062,33.6
1.331,0.45273,0.33435,0.57963,0.42146,0.55343,1.8941,0.50143,0.41994,0.34988,0.39522,0.35409,0.4826,0.3867,0.88356,0.57387,0.55539,0.55029,0.69086,0.98619,34
1.3603,0.44321,0.38505,0.58465,0.46539,0.51652,1.9014,0.43933,0.41863,0.35212,0.32763,0.38283,0.41428,0.30295,0.92563,0.67852,0.62572,0.5334,0.89036,0.89886,34.4
1.391,0.43255,0.33861,0.59071,0.49874,0.48628,1.8387,0.51039,0.41742,0.35632,0.31746,0.42207,0.40112,0.37508,0.94611,0.76205,0.69353,0.52095,1.1155,0.83078,34.8
1.4183,0.42201,0.38443,0.59408,0.50797,0.48206,1.7534,0.55083,0.40477,0.3635,0.30103,0.45358,0.43047,0.34182,0.96269,0.83692,0.74537,0.54065,1.3068,0.767,35.2
1.4201,0.41453,0.37805,0.60069,0.50235,0.52881,1.6807,0.57806,0.38428,0.39747,0.32351,0.4726,0.47486,0.39132,0.97457,0.90726,0.76213,0.57813,1.4436,0.70833,35.6
1.3472,0.41015,0.38431,0.56676,0.47875,0.57804,1.6026,0.60839,0.35785,0.40605,0.31554,0.47435,0.56509,0.38511,0.98486,0.98376,0.78252,0.59211,1.5169,0.64749,36
1.2535,0.40645,0.40437,0.5517,0.45158,0.62524,1.5172,0.63122,0.34927,0.41338,0.31967,0.48092,0.63303,0.37267,0.99704,1.0494,0.80888,0.60927,1.5398,0.6194,36.4
1.1641,0.40211,0.42688,0.54562,0.42491,0.6768,1.426,0.63413,0.35998,0.42265,0.29964,0.4766,0.67747,0.36104,1.001,1.1105,0.82737,0.61549,1.5024,0.57243,36.8
1.0843,0.40053,0.44008,0.5485,0.42624,0.72491,1.3665,0.631,0.35297,0.42958,0.31518,0.46366,0.74295,0.35038,1.0144,1.1342,0.83907,0.60731,1.4218,0.52188,37.2
1.0092,0.39887,0.46205,0.55246,0.45714,0.77534,1.2896,0.62861,0.35186,0.43902,0.32508,0.44225,0.81913,0.37051,1.0047,1.1622,0.84941,0.5952,1.3521,0.46899,37.6
0.95245,0.39553,0.46831,0.55554,0.50055,0.82846,1.19,0.65522,0.38001,0.44941,0.35038,0.41857,0.85863,0.39784,1.0168,1.2095,0.83791,0.58126,1.2655,0.40721,38
0.89206,0.39359,0.47171,0.55775,0.55268,0.86747,1.0722,0.70795,0.38494,0.45778,0.38849,0.40064,0.89166,0.42119,1.0269,1.2705,0.81828,0.57596,1.1524,0.34479,38.4
0.81458,0.38834,0.48709,0.55905,0.60279,0.89006,0.95001,0.78957,0.38023,0.46136,0.43241,0.37598,0.87221,0.4368,1.0287,1.327,0.79589,0.55823,1.0262,0.36734,38.8
0.73811,0.37814,0.50102,0.55941,0.64615,0.9018,0.82363,0.88773,0.36934,0.45038,0.48079,0.36165,0.85334,0.44989,1.0119,1.3571,0.76374,0.52929,0.91046,0.34248,39.2
0.65937,0.36884,0.50227,0.55873,0.67846,0.91307,0.67605,0.98334,0.36216,0.438,0.53713,0.36284,0.8235,0.45698,1.0005,1.3442,0.71833,0.50565,0.79598,0.31813,39.6
0.58628,0.36044,0.50586,0.55696,0.69599,0.91077,0.54727,1.0494,0.37388,0.42269,0.58999,0.36334,0.79192,0.45443,0.98542,1.3084,0.67165,0.48267,0.67853,0.33104,40
0.51299,0.3523,0.47867,0.55394,0.71626,0.90574,0.43569,1.1155,0.38122,0.40553,0.62633,0.37544,0.7656,0.43955,0.96961,1.2445,0.59846,0.46681,0.56922,0.32175,40.4
0.4508,0.34287,0.4202,0.55214,0.72963,0.91842,0.53283,1.1271,0.39651,0.38878,0.64111,0.39596,0.72823,0.4147,0.94441,1.1344,0.49088,0.44946,0.47022,0.31398,40.8
0.50331,0.33481,0.3758,0.54998,0.718,0.92688,0.60293,1.1494,0.41943,0.36499,0.63892,0.43033,0.6809,0.38179,0.90643,1.0122,0.3662,0.42919,0.49501,0.32495,41.2
0.52577,0.32486,0.41236,0.54376,0.69367,0.94208,0.61404,1.1648,0.44035,0.34564,0.6223,0.45843,0.6201,0.3719,0.86178,0.88079,0.36909,0.416,0.5148,0.31643,41.6
0.53222,0.32622,0.42152,0.5342,0.68198,0.93117,0.64358,1.1637,0.4567,0.33937,0.58685,0.47395,0.55481,0.38624,0.80312,0.74022,0.46472,0.41045,0.49678,0.3174,42
0.55769,0.3225,0.42429,0.52836,0.66607,0.91554,0.65784,1.1437,0.47513,0.34826,0.54107,0.49265,0.48693,0.38577,0.73256,0.61707,0.50586,0.47119,0.59631,0.32164,42.4
0.59322,0.33086,0.42546,0.52268,0.6419,0.88019,0.6657,1.1019,0.50398,0.34215,0.4931,0.49599,0.55632,0.37483,0.65776,0.49721,0.49862,0.50783,0.74275,0.31294,42.8
0.65233,0.33569,0.42553,0.51731,0.61338,0.82891,0.675,1.038,0.52675,0.33714,0.45347,0.49039,0.60259,0.35851,0.58986,0.36367,0.48904,0.50928,0.9131,0.31099,43.2
0.71797,0.33937,0.42219,0.50596,0.59113,0.78985,0.68651,0.97155,0.55898,0.35156,0.40066,0.4755,0.62805,0.36899,0.49998,0.3296,0.48061,0.50075,1.0965,0.3139,43.6
0.78784,0.33654,0.42637,0.4934,0.57933,0.75237,0.68835,0.92696,0.60578,0.32613,0.33679,0.4726,0.6478,0.37586,0.39962,0.36603,0.44709,0.48406,1.2654,0.31353,44
0.85031,0.33487,0.42581,0.47562,0.59001,0.72728,0.67593,0.87864,0.62642,0.31675,0.30596,0.49033,0.67244,0.37341,0.32181,0.34955,0.46775,0.46429,1.3914,0.32042,44.4
0.9066,0.33791,0.42407,0.45402,0.60489,0.69672,0.64737,0.81273,0.66906,0.32791,0.33428,0.51417,0.69548,0.36705,0.3098,0.38513,0.51391,0.44355,1.4703,0.32868,44.8
0.95232,0.34443,0.42181,0.43533,0.6485,0.64065,0.6149,0.75116,0.72891,0.32231,0.32332,0.53743,0.69696,0.35451,0.31098,0.35094,0.57039,0.42068,1.4235,0.33671,45.2
0.98774,0.33893,0.42814,0.4193,0.70819,0.56817,0.57769,0.6776,0.7754,0.31122,0.30537,0.58109,0.66926,0.34309,0.30914,0.35855,0.62712,0.4331,1.3572,0.3453,45.6
1.0071,0.33015,0.43755,0.40419,0.77279,0.4811,0.54184,0.59142,0.81528,0.30681,0.32769,0.6316,0.63618,0.36653,0.30469,0.3785,0.6613,0.46695,1.2958,0.3641,46
1.0005,0.32634,0.44793,0.38548,0.83093,0.41916,0.50122,0.51301,0.79748,0.32651,0.31965,0.67594,0.61005,0.38881,0.32227,0.38571,0.66171,0.48698,1.2351,0.39295,46.4
0.96822,0.31765,0.44475,0.36186,0.88325,0.48502,0.4855,0.60079,0.82774,0.32532,0.30827,0.71088,0.59167,0.4091,0.3287,0.39254,0.65956,0.501,1.1322,0.42097,46.8
0.91642,0.32147,0.44718,0.34291,0.92227,0.51042,0.52394,0.71169,0.86757,0.31671,0.32692,0.74404,0.57179,0.42552,0.31656,0.39556,0.64828,0.50282,1.0346,0.45879,47.2
0.87157,0.32093,0.45218,0.34119,0.94561,0.55853,0.52901,0.72461,0.89305,0.29793,0.32284,0.76143,0.55438,0.44677,0.29293,0.3922,0.64938,0.49278,0.89571,0.48058,47.6
0.81028,0.33701,0.45989,0.36469,0.99744,0.63631,0.52891,0.72924,0.92489,0.33987,0.31885,0.77834,0.53291,0.46952,0.31656,0.38573,0.65632,0.47755,0.72908,0.50118,48
0.74702,0.34537,0.46879,0.36123,1.0516,0.73658,0.5269,0.70864,0.96905,0.34985,0.33699,0.76432,0.51001,0.48896,0.31579,0.40231,0.67078,0.46145,0.56457,0.51071,48.4
0.68226,0.34853,0.4758,0.35524,1.058,0.82079,0.53656,0.6542,0.98323,0.35261,0.33339,0.71128,0.4698,0.49073,0.30707,0.45966,0.67154,0.44158,0.42862,0.52895,48.8
0.61324,0.34993,0.47611,0.35012,1.0738,0.88737,0.55391,0.58077,1.0109,0.34665,0.32684,0.62755,0.46916,0.48542,0.30821,0.48766,0.68147,0.41724,0.43896,0.53985,49.2
0.55128,0.35125,0.47544,0.34874,1.0414,0.94312,0.57283,0.50779,0.9972,0.33268,0.34374,0.53017,0.56494,0.46206,0.30705,0.50827,0.67683,0.39365,0.59371,0.53089,49.6


==> data/simulation_heuristic_new.csv <==
3.0081,3.4622,3.3045,2.9267,3.9653,2.5079,3.1428,3.2277,2.633,3.1197,2.5185,2.9478,3.6095,3.0998,4.6032,3.7558,2.8976,3.1084,4.3277,3.324,0
3.0081,3.4622,3.3045,2.9267,3.9653,2.5079,3.1428,3.2277,2.633,3.1197,2.5185,2.9478,3.6095,3.0998,4.6032,3.7558,2.8976,3.1084,4.3277,3.324,0.4
3.0081,3.4622,3.3045,2.9267,3.9653,2.5079,3.1428,3.2277,2.633,3.1197,2.5185,2.9478,3.6095,3.0998,4.6032,3.7558,2.8976,3.1084,4.3277,3.324,0.8
3.0081,3.4622,3.3045,2.9267,3.9653,2.5079,3.1428,3.2277,2.633,3.1197,2.5185,2.9478,3.6095,3.0568,4.6032,3.7558,2.8976,3.1084,4.3277,3.3048,1.2
2.8632,3.2819,3.2285,2.9,3.892,2.3543,3.1489,3.1204,2.6607,3.0818,2.3479,2.8401,3.6413,2.7459,4.2449,3.7591,2.8374,3.0003,4.0441,3.1562,1.6
2.9363,2.9884,3.0254,2.7024,3.687,2.1287,3.1328,2.7963,2.7923,2.9435,2.2894,2.6918,3.6868,2.4357,3.9003,3.5751,2.5765,2.7309,3.6306,3.0586,2
2.9763,2.6932,2.9723,2.5835,3.6169,1.8828,3.0581,2.5292,2.9181,2.7282,2.2903,2.6376,3.5497,2.318,3.8258,3.4159,2.2589,2.4698,3.3329,3.0092,2.4
2.8095,2.4444,2.9479,2.4783,3.1804,1.6643,2.9841,2.3091,2.879,2.5944,2.3008,2.5979,3.2748,2.3597,3.5845,3.2828,2.0077,2.2875,3.3078,3.0281,2.8
2.5133,2.2255,2.9202,2.3888,2.7909,1.479,2.9264,2.067,2.7022,2.3937,2.3337,2.5071,2.9825,2.2804,3.2988,3.1611,1.81,2.0864,3.1898,2.9776,3.2
2.2359,1.9741,2.7531,2.3847,2.4501,1.3106,2.893,1.8606,2.5446,2.2261,2.3063,2.4619,2.7989,2.2619,2.9501,3.0411,1.6473,1.8561,3.0368,2.8718,3.6
2.0336,1.7785,2.5816,2.3636,2.1736,1.1631,2.8108,1.6769,2.3768,2.0323,2.27,2.3772,2.6481,2.216,2.6333,2.9183,1.486,1.7811,2.843,2.681,4
1.8246,1.6204,2.4329,2.2754,1.9485,0.99356,2.647,1.5275,2.1843,1.8182,2.2126,2.2215,2.581,2.1334,2.3015,2.8188,1.3361,1.5856,2.6182,2.4593,4.4
1.6431,1.4977,2.1939,2.1941,1.7541,0.82575,2.4472,1.3689,1.9281,1.6317,2.1596,2.0186,2.4985,2.0387,2.0125,2.6715,1.1995,1.4267,2.3773,2.2107,4.8
1.4832,1.3657,1.8951,2.0814,1.6238,0.67818,2.2241,1.2129,1.6922,1.4434,2.0784,1.7865,2.3767,1.9516,1.7603,2.5082,1.0519,1.2311,2.1219,1.9674,5.2
1.3657,1.2426,1.6118,1.9406,1.4455,0.5476,2.0061,1.081,1.4838,1.3016,1.978,1.5184,2.171,1.7793,1.5476,2.3678,0.9125,1.0628,1.8746,1.7474,5.6
1.2694,1.1324,1.3518,1.7924,1.2921,0.43064,1.7915,0.95336,1.251,1.1644,1.8403,1.2701,1.9234,1.6127,1.38,2.2344,0.79292,0.91026,1.6237,1.4596,6
1.1544,1.0414,1.1418,1.6574,1.1618,0.35708,1.5929,0.82894,1.0388,1.0444,1.7027,1.0597,1.6905,1.4722,1.2137,2.1168,0.67353,0.8008,1.3834,1.2142,6.4
1.0068,0.93654,0.95883,1.5058,1.0172,0.3967,1.3963,0.72443,0.82775,0.93259,1.5595,0.86081,1.4761,1.3447,1.0432,2.0145,0.56487,0.71052,1.1885,1.0117,6.8
0.86415,0.8352,0.7938,1.3724,0.88811,0.46175,1.2099,0.62803,0.64151,0.81218,1.4367,0.67733,1.3166,1.2012,0.89736,1.8801,0.47234,0.63076,1.0223,0.84877,7.2
0.72419,0.73666,0.67552,1.2391,0.78633,0.45748,1.0129,0.5366,0.47165,0.6983,1.2877,0.54585,1.1645,1.0452,0.75956,1.7829,0.37716,0.53619,0.89808,0.73158,7.6
0.5803,0.63631,0.59488,1.1164,0.67621,0.42446,0.85527,0.51919,0.3793,0.59827,1.1536,0.43465,1.02,0.85992,0.63383,1.6823,0.31624,0.42924,0.81262,0.64132,8
0.46909,0.54928,0.50922,0.99604,0.59156,0.36853,0.71037,0.60473,0.54472,0.5076,1.0003,0.3733,0.89702,0.68042,0.52789,1.5654,0.35838,0.41578,0.72846,0.55786,8.4
0.37972,0.47425,0.44491,0.88158,0.50078,0.4182,0.58121,0.6044,0.6545,0.42406,0.87471,0.52463,0.79217,0.51203,0.42717,1.4825,0.38357,0.50601,0.64185,0.46376,8.8
0.37181,0.4188,0.41689,0.77589,0.42963,0.37714,0.46195,0.55724,0.65118,0.37932,0.72846,0.58018,0.69859,0.40786,0.36046,1.375,0.35958,0.47258,0.54574,0.40443,9.2
0.38027,0.38876,0.47436,0.67603,0.38468,0.36939,0.40863,0.50308,0.62534,0.45627,0.59792,0.48651,0.61633,0.31142,0.38978,1.2771,0.34177,0.46102,0.44913,0.34698,9.6
0.32685,0.372,0.53937,0.58385,0.45557,0.40321,0.54556,0.57024,0.53651,0.49849,0.49819,0.39227,0.54086,0.33306,0.37882,1.1808,0.37367,0.45604,0.37059,0.3068,10
0.38281,0.42286,0.58168,0.49879,0.49044,0.36444,0.72923,0.60391,0.42555,0.47803,0.41443,0.47483,0.46958,0.30381,0.34694,1.0653,0.36681,0.44081,0.45071,0.312,10.4
0.37798,0.42199,0.57366,0.42142,0.46901,0.40901,0.76022,0.59603,0.47318,0.43947,0.35617,0.5949,0.40497,0.33125,0.34696,0.95031,0.33627,0.40067,0.44429,0.3182,10.8
0.34416,0.39569,0.55149,0.48353,0.42404,0.39083,0.70302,0.61138,0.56069,0.38512,0.44426,0.50122,0.42671,0.30371,0.37724,0.85135,0.3803,0.35609,0.42787,0.30794,11.2
0.36758,0.37592,0.52501,0.58831,0.41764,0.37482,0.623,0.66178,0.61782,0.43872,0.39791,0.4029,0.50627,0.31844,0.38978,0.7388,0.34962,0.41789,0.42293,0.30978,11.6
0.37331,0.41282,0.48265,0.62323,0.50268,0.40968,0.54511,0.67112,0.59082,0.45598,0.37576,0.48347,0.54204,0.3115,0.39574,0.65121,0.31543,0.43618,0.48127,0.31037,12
0.34201,0.43789,0.42911,0.60794,0.51874,0.37949,0.46141,0.66004,0.50876,0.41491,0.33712,0.62003,0.55109,0.31185,0.35392,0.56033,0.36729,0.40997,0.48023,0.31103,12.4
0.35666,0.44362,0.40904,0.5592,0.49498,0.40094,0.47715,0.6814,0.54293,0.38708,0.40096,0.56483,0.5371,0.3286,0.39179,0.47739,0.36644,0.37168,0.45459,0.3144,12.8
0.37715,0.43709,0.42834,0.50897,0.4861,0.42098,0.67348,0.63125,0.6582,0.45085,0.3628,0.48219,0.49198,0.32697,0.37808,0.41615,0.33947,0.3586,0.41631,0.31629,13.2
0.34569,0.42074,0.45299,0.44803,0.54536,0.44072,0.70288,0.57052,0.64804,0.48469,0.33548,0.39816,0.43517,0.32869,0.33329,0.41072,0.3609,0.39321,0.41778,0.31048,13.6
0.39881,0.39231,0.47623,0.40386,0.57177,0.42594,0.65453,0.58067,0.57059,0.4735,0.42144,0.47706,0.45864,0.32693,0.37191,0.37612,0.35595,0.41167,0.44268,0.31595,14
0.40249,0.3546,0.50176,0.3864,0.57477,0.42596,0.59686,0.55676,0.45747,0.43846,0.37966,0.62877,0.49749,0.32271,0.34878,0.34106,0.32431,0.39069,0.46078,0.30435,14.4
0.40968,0.31472,0.51582,0.44537,0.56863,0.40295,0.52133,0.49177,0.54528,0.44173,0.35865,0.52401,0.5157,0.31013,0.32842,0.31666,0.35552,0.38389,0.46263,0.3232,14.8
0.4136,0.33436,0.52307,0.50912,0.5377,0.44104,0.4541,0.48613,0.67769,0.49834,0.36462,0.42111,0.55044,0.31936,0.36486,0.35018,0.36536,0.40112,0.44664,0.3151,15.2
0.4176,0.33545,0.50761,0.53722,0.53119,0.45482,0.43916,0.52172,0.72575,0.48444,0.39992,0.42796,0.56665,0.31916,0.33645,0.38328,0.35594,0.4238,0.41659,0.31454,15.6
0.38474,0.32429,0.45369,0.53641,0.56287,0.47926,0.5449,0.53718,0.69873,0.44502,0.39006,0.59484,0.5602,0.30019,0.32161,0.39247,0.36169,0.42347,0.36973,0.32385,16
0.32646,0.35648,0.41281,0.53737,0.55161,0.50205,0.65557,0.52489,0.63723,0.39407,0.34583,0.60396,0.55466,0.32026,0.33856,0.38679,0.36857,0.41152,0.33328,0.30765,16.4
0.3746,0.35086,0.47251,0.51384,0.5453,0.4842,0.60385,0.50633,0.53485,0.34315,0.39082,0.50668,0.53045,0.31144,0.37135,0.40574,0.36216,0.405,0.3803,0.34302,16.8
0.34523,0.33634,0.46918,0.47938,0.51057,0.49537,0.54745,0.53233,0.42078,0.38718,0.42013,0.41826,0.48254,0.31996,0.37216,0.39992,0.35748,0.37083,0.40137,0.37358,17.2
0.34044,0.35458,0.47206,0.43644,0.4715,0.48533,0.49706,0.59024,0.55365,0.42728,0.41736,0.49666,0.43409,0.32221,0.35479,0.38611,0.37159,0.37391,0.38858,0.36544,17.6
0.3578,0.34075,0.49852,0.40579,0.51782,0.47155,0.44303,0.59162,0.67201,0.44659,0.45793,0.66654,0.37166,0.3296,0.38381,0.36851,0.3653,0.38437,0.40294,0.34605,18
0.32909,0.33716,0.49482,0.44009,0.53885,0.4357,0.45632,0.60568,0.66055,0.44034,0.48988,0.5596,0.41858,0.31236,0.38856,0.38508,0.37956,0.3978,0.42373,0.34922,18.4
0.33593,0.34434,0.48754,0.4534,0.53232,0.36635,0.56946,0.56869,0.58627,0.41303,0.49217,0.45488,0.46218,0.3286,0.3717,0.40673,0.37999,0.3919,0.43748,0.36362,18.8
0.36008,0.35491,0.48227,0.44776,0.50178,0.41184,0.61823,0.5568,0.52052,0.36986,0.49681,0.43857,0.49065,0.31915,0.36871,0.40185,0.3894,0.36415,0.43715,0.35939,19.2
0.33844,0.36154,0.46534,0.46265,0.47903,0.41291,0.62553,0.53297,0.45249,0.35916,0.50946,0.64235,0.49855,0.32884,0.39075,0.42497,0.36698,0.37212,0.4195,0.36116,19.6
0.33705,0.3493,0.43388,0.5156,0.52457,0.42234,0.61199,0.48911,0.5612,0.39767,0.51236,0.58916,0.53336,0.3193,0.37336,0.48205,0.33039,0.4039,0.39268,0.35167,20
0.38809,0.36455,0.46071,0.59408,0.53843,0.47067,0.57605,0.43275,0.62838,0.42215,0.50797,0.49627,0.60526,0.31529,0.3484,0.50154,0.35476,0.40509,0.36037,0.37434,20.4
0.37153,0.36996,0.45683,0.57298,0.53867,0.48535,0.52382,0.40745,0.61326,0.42492,0.46803,0.3959,0.60041,0.32317,0.38008,0.51503,0.37622,0.37211,0.3397,0.36113,20.8
0.32402,0.34662,0.45712,0.52225,0.51745,0.55446,0.4627,0.44598,0.55015,0.40517,0.40332,0.5472,0.52074,0.3069,0.37581,0.59759,0.35185,0.33474,0.37738,0.38455,21.2
0.36526,0.358,0.47286,0.48963,0.47658,0.55828,0.4136,0.49569,0.46259,0.36815,0.3443,0.65435,0.45329,0.32597,0.3477,0.69258,0.38829,0.35419,0.39614,0.36836,21.6
0.37863,0.37286,0.46364,0.46951,0.51002,0.54746,0.3961,0.49042,0.36683,0.3572,0.39731,0.56794,0.40507,0.30875,0.37034,0.80567,0.38028,0.38423,0.3926,0.35204,22
0.35422,0.37054,0.477,0.45945,0.5358,0.53407,0.45807,0.46019,0.48039,0.39433,0.37723,0.48498,0.46331,0.31914,0.38179,0.86255,0.3476,0.37363,0.41416,0.34867,22.4
0.338,0.36923,0.4767,0.45019,0.53462,0.49564,0.53421,0.45741,0.53016,0.40561,0.34483,0.46212,0.51965,0.31861,0.3555,0.89334,0.33015,0.35072,0.40632,0.38539,22.8
0.39878,0.38243,0.47848,0.42319,0.50844,0.44251,0.55392,0.44857,0.52866,0.40591,0.40179,0.6487,0.51123,0.32739,0.34263,0.91391,0.36655,0.37666,0.38288,0.37516,23.2
0.37674,0.37938,0.45722,0.41314,0.46612,0.37704,0.53589,0.39914,0.52187,0.39584,0.38224,0.64387,0.53182,0.32508,0.37389,0.86691,0.39067,0.38217,0.35656,0.37404,23.6
0.33362,0.3815,0.46602,0.44479,0.49263,0.3111,0.50355,0.35151,0.48191,0.37072,0.38999,0.57439,0.53198,0.31922,0.35916,0.80877,0.39663,0.36139,0.37577,0.41359,24
0.34744,0.39288,0.47397,0.44986,0.51095,0.37579,0.45793,0.43494,0.43075,0.3954,0.38754,0.52386,0.49378,0.33744,0.33773,0.73023,0.40791,0.32795,0.40893,0.43126,24.4
0.39207,0.37804,0.49156,0.47574,0.50207,0.33392,0.41316,0.45869,0.46034,0.41062,0.3974,0.49238,0.45318,0.33893,0.36405,0.65192,0.4294,0.34852,0.40349,0.45049,24.8
0.36702,0.38571,0.47766,0.54275,0.49459,0.37327,0.44102,0.46561,0.51651,0.40792,0.41466,0.52881,0.40892,0.32985,0.37172,0.59766,0.46079,0.35887,0.37921,0.48366,25.2
0.33203,0.39458,0.47139,0.53722,0.46341,0.35601,0.49932,0.50291,0.54215,0.38929,0.41633,0.42408,0.42002,0.31848,0.35186,0.53879,0.50752,0.38407,0.33563,0.53719,25.6
0.37223,0.38463,0.47169,0.5169,0.43628,0.31212,0.53897,0.5559,0.5521,0.35218,0.41859,0.39128,0.4595,0.31905,0.35086,0.48941,0.47413,0.38902,0.34836,0.60626,26
0.35231,0.38249,0.47767,0.50678,0.46955,0.36782,0.52555,0.51745,0.53078,0.3828,0.41459,0.54438,0.484,0.30747,0.35836,0.47553,0.46991,0.37966,0.36516,0.68697,26.4
0.32191,0.40611,0.49442,0.48751,0.47125,0.33894,0.50336,0.4784,0.48684,0.40146,0.43942,0.57086,0.52663,0.30761,0.32991,0.45174,0.50699,0.3639,0.36554,0.77573,26.8
0.37617,0.39967,0.47298,0.44945,0.47485,0.33647,0.45776,0.4866,0.42776,0.40321,0.45729,0.49958,0.5334,0.30256,0.33957,0.42721,0.46067,0.33304,0.37761,0.83849,27.2
0.36415,0.40951,0.45259,0.40346,0.4755,0.36719,0.40459,0.50257,0.46479,0.3993,0.45662,0.42794,0.56876,0.31103,0.34584,0.40388,0.48035,0.35862,0.36242,0.88203,27.6
0.332,0.42452,0.45239,0.41268,0.47733,0.338,0.38737,0.48731,0.51193,0.38026,0.44093,0.39639,0.52117,0.31064,0.35105,0.37959,0.49325,0.38466,0.34415,0.95779,28
0.3662,0.4143,0.4671,0.47336,0.46123,0.36487,0.43575,0.48609,0.54264,0.36865,0.42984,0.49807,0.48172,0.311,0.34511,0.37809,0.48271,0.37294,0.37188,1.0401,28.4
0.35585,0.38798,0.4846,0.50534,0.46956,0.36491,0.47673,0.4843,0.53683,0.39869,0.43715,0.52283,0.44504,0.32143,0.32229,0.39853,0.53282,0.35139,0.38331,1.0497,28.8
0.31781,0.3507,0.55812,0.50342,0.51796,0.32863,0.52398,0.45901,0.49225,0.39292,0.44774,0.47334,0.41832,0.32941,0.34267,0.38573,0.46961,0.37106,0.37222,1.0989,29.2
0.35173,0.38354,0.56251,0.46419,0.52861,0.36477,0.54897,0.41909,0.43613,0.39685,0.42551,0.41268,0.46551,0.32621,0.33889,0.36973,0.4202,0.38281,0.34464,1.0948,29.6
0.37212,0.3704,0.50869,0.42346,0.51668,0.35234,0.55369,0.35811,0.46674,0.39872,0.42696,0.42399,0.50719,0.31393,0.34277,0.35972,0.47462,0.36937,0.34113,1.1049,30
0.35293,0.34229,0.47043,0.41622,0.50827,0.32419,0.53339,0.36603,0.50893,0.3837,0.39141,0.51374,0.50452,0.32693,0.35493,0.37983,0.52318,0.33134,0.33942,1.1457,30.4
0.33812,0.37026,0.45748,0.47474,0.48466,0.372,0.50227,0.38901,0.51637,0.35609,0.35235,0.50218,0.47853,0.3153,0.3437,0.35706,0.46766,0.36727,0.34734,1.1731,30.8
0.34802,0.3581,0.48909,0.50657,0.44503,0.35803,0.46072,0.37542,0.53039,0.39489,0.36759,0.45158,0.44137,0.32451,0.33017,0.35745,0.49155,0.37959,0.3885,1.1071,31.2
0.36095,0.33249,0.51751,0.515,0.39922,0.32984,0.52317,0.34136,0.52671,0.40691,0.37261,0.38122,0.39711,0.32117,0.35913,0.3918,0.50385,0.36935,0.39709,1.0035,31.6
0.36313,0.36892,0.54104,0.49344,0.38603,0.36346,0.58184,0.35474,0.54772,0.39728,0.33508,0.49673,0.44272,0.32312,0.34346,0.38265,0.45134,0.34574,0.37846,0.9222,32
0.35713,0.37084,0.48919,0.45989,0.39362,0.35733,0.61827,0.38842,0.52955,0.38419,0.34202,0.53171,0.47366,0.31528,0.3348,0.37264,0.50237,0.35831,0.36219,0.83168,32.4
0.33688,0.35066,0.44793,0.42442,0.4157,0.34121,0.66659,0.38349,0.48213,0.38236,0.37063,0.50953,0.48336,0.31628,0.3274,0.34994,0.46833,0.37936,0.34928,0.78692,32.8
0.3295,0.33353,0.42172,0.43909,0.41616,0.37393,0.66352,0.36713,0.45188,0.403,0.35294,0.47676,0.46456,0.31114,0.35321,0.35964,0.43843,0.37059,0.36933,0.77244,33.2
0.34845,0.36691,0.45872,0.48348,0.39525,0.35594,0.67744,0.34049,0.39945,0.40361,0.34453,0.42236,0.44086,0.32885,0.35012,0.35927,0.455,0.34881,0.38017,0.83398,33.6
0.33075,0.35972,0.47641,0.49392,0.35891,0.32792,0.70111,0.34785,0.41611,0.40235,0.36044,0.43794,0.43886,0.32418,0.31598,0.38207,0.50423,0.34723,0.37908,0.85948,34
0.33545,0.33715,0.53425,0.48508,0.39522,0.36297,0.69153,0.37816,0.4133,0.38891,0.3344,0.54416,0.45793,0.31239,0.33809,0.37173,0.48341,0.37726,0.36888,0.92942,34.4
0.34079,0.35431,0.58011,0.45882,0.41977,0.36137,0.6431,0.37513,0.43791,0.35533,0.32442,0.49376,0.47423,0.32891,0.34613,0.34999,0.45087,0.3719,0.36321,0.93986,34.8
0.34122,0.37196,0.50405,0.39735,0.43598,0.34497,0.58462,0.36453,0.42976,0.38408,0.35925,0.43544,0.4643,0.33945,0.32137,0.38225,0.43961,0.35312,0.37362,1.0122,35.2
0.33513,0.37597,0.44427,0.45422,0.45836,0.37805,0.52864,0.39743,0.45031,0.4068,0.3488,0.38049,0.44666,0.33308,0.31337,0.40262,0.49653,0.34083,0.38848,1.0226,35.6
0.3193,0.39449,0.42969,0.47195,0.46058,0.35775,0.47205,0.39222,0.50224,0.4063,0.31724,0.4647,0.44395,0.31556,0.32915,0.41561,0.45086,0.37915,0.37879,1.0329,36
0.3486,0.4092,0.48364,0.47956,0.45598,0.32474,0.42292,0.35772,0.50679,0.39502,0.34409,0.45669,0.45706,0.32196,0.33012,0.43148,0.42886,0.38319,0.37972,1.0818,36.4
0.33209,0.39595,0.54726,0.47771,0.46533,0.36577,0.44918,0.34761,0.45096,0.36707,0.35897,0.41018,0.47197,0.3133,0.3405,0.44481,0.37698,0.36389,0.37549,1.1388,36.8
0.33731,0.37932,0.58152,0.45642,0.50922,0.35958,0.51068,0.3818,0.40974,0.37065,0.34625,0.43632,0.46484,0.32286,0.33568,0.43884,0.35039,0.32635,0.36372,1.1499,37.2
0.34865,0.39223,0.50483,0.41966,0.56894,0.33197,0.53268,0.38495,0.46652,0.39722,0.3213,0.49723,0.44313,0.3278,0.31285,0.42524,0.39153,0.35055,0.3478,1.1528,37.6
0.33635,0.42497,0.44205,0.45177,0.54673,0.37016,0.50134,0.41039,0.57416,0.40309,0.35122,0.45988,0.40691,0.32879,0.32847,0.38924,0.35806,0.37819,0.36622,1.1992,38
0.32351,0.42381,0.46237,0.49376,0.49638,0.35536,0.4507,0.45706,0.62803,0.40134,0.35433,0.4074,0.42036,0.33455,0.34024,0.37646,0.32168,0.37468,0.37617,1.2598,38.4
0.34646,0.4068,0.5376,0.51468,0.45239,0.33471,0.42621,0.4362,0.60247,0.38571,0.33357,0.44894,0.46567,0.33099,0.33139,0.35922,0.36403,0.34785,0.36876,1.2891,38.8
0.3345,0.38303,0.59296,0.50759,0.45322,0.37438,0.48839,0.41489,0.58763,0.35368,0.32897,0.52123,0.47796,0.33016,0.34652,0.3373,0.33904,0.35444,0.35085,1.3411,39.2
0.33497,0.40931,0.52109,0.48251,0.50105,0.36279,0.53756,0.40912,0.56139,0.38562,0.35502,0.49304,0.46521,0.33285,0.32535,0.3713,0.32359,0.36975,0.34707,1.3309,39.6
0.35308,0.42828,0.46228,0.43955,0.52079,0.328,0.52019,0.41565,0.52276,0.40262,0.35306,0.43928,0.42218,0.33367,0.3187,0.40638,0.35642,0.35153,0.3785,1.3683,40
0.34368,0.41957,0.42152,0.40325,0.47284,0.352,0.47664,0.40356,0.49439,0.40476,0.3285,0.38789,0.37675,0.3432,0.3386,0.40101,0.3315,0.37136,0.38443,1.2894,40.4
0.32973,0.39691,0.47879,0.44891,0.42989,0.35841,0.43871,0.38495,0.54017,0.39602,0.33306,0.47228,0.42199,0.32844,0.34005,0.38454,0.32698,0.37349,0.36488,1.2632,40.8
0.35021,0.417,0.54158,0.46773,0.39502,0.34022,0.45659,0.34333,0.53368,0.37212,0.35655,0.49428,0.46345,0.33142,0.3181,0.35985,0.35424,0.35737,0.33469,1.2666,41.2
0.33936,0.43393,0.58016,0.48148,0.38498,0.35848,0.50724,0.34242,0.55008,0.37293,0.35222,0.45115,0.46797,0.31288,0.334,0.34462,0.34086,0.34452,0.36117,1.1886,41.6
0.32749,0.47281,0.51269,0.48537,0.43595,0.32299,0.53403,0.38586,0.55855,0.39631,0.3298,0.40228,0.46282,0.33444,0.32054,0.35604,0.31035,0.38166,0.38194,1.0981,42
0.35428,0.52864,0.45649,0.47626,0.46174,0.34001,0.51944,0.40593,0.53425,0.40424,0.35029,0.36734,0.44343,0.32386,0.32628,0.3529,0.32776,0.37798,0.37353,1.0037,42.4
0.34793,0.50979,0.45521,0.45556,0.43027,0.3497,0.47935,0.40387,0.49432,0.40287,0.36001,0.43734,0.40278,0.30247,0.34492,0.336,0.35526,0.36086,0.35364,0.90934,42.8
0.32439,0.457,0.51944,0.44912,0.39923,0.31483,0.43356,0.41481,0.47094,0.38122,0.34197,0.50446,0.37049,0.33506,0.33118,0.35747,0.31261,0.33735,0.37463,0.80894,43.2
0.33614,0.47029,0.58843,0.4798,0.39892,0.33534,0.38744,0.42257,0.54462,0.34773,0.30991,0.48576,0.41841,0.32445,0.32342,0.35316,0.32497,0.36443,0.38565,0.7156,43.6
0.35083,0.50158,0.54822,0.48953,0.43563,0.35164,0.4317,0.4471,0.54892,0.38911,0.33772,0.45625,0.43448,0.32064,0.34754,0.34944,0.33149,0.38111,0.37344,0.63228,44
0.33247,0.5565,0.47334,0.49253,0.46478,0.33937,0.47459,0.49395,0.50215,0.40534,0.34712,0.40006,0.44549,0.33489,0.32953,0.37982,0.30184,0.37543,0.35037,0.56589,44.4
0.34506,0.56196,0.36048,0.47921,0.46556,0.32349,0.48235,0.47841,0.44103,0.40173,0.32776,0.35518,0.48156,0.30215,0.32046,0.36809,0.32033,0.35715,0.37267,0.50539,44.8
0.35233,0.51746,0.47789,0.47788,0.43082,0.36437,0.46823,0.42409,0.40687,0.4101,0.32217,0.3716,0.53008,0.34148,0.34622,0.35219,0.34537,0.33822,0.38262,0.45044,45.2
0.32722,0.53002,0.51112,0.49034,0.39472,0.32006,0.43336,0.45484,0.45107,0.39718,0.34407,0.40543,0.4736,0.3141,0.32533,0.34402,0.34438,0.38242,0.37717,0.40886,45.6
0.34078,0.49669,0.56004,0.48816,0.36646,0.34097,0.39912,0.52072,0.49643,0.3708,0.34625,0.42575,0.43171,0.33781,0.32241,0.3663,0.33461,0.38954,0.35108,0.36428,46
0.34485,0.53368,0.50822,0.47633,0.40402,0.36191,0.44272,0.49057,0.4887,0.38258,0.32879,0.403,0.40939,0.31407,0.35306,0.37073,0.32852,0.3658,0.3829,0.38038,46.4
0.32301,0.50956,0.46873,0.48354,0.43786,0.31862,0.48871,0.46342,0.4635,0.4109,0.32996,0.36901,0.41073,0.33509,0.34348,0.359,0.35249,0.33397,0.40031,0.36617,46.8
0.34831,0.46094,0.46554,0.49118,0.43587,0.34315,0.51025,0.5294,0.42156,0.40897,0.35076,0.35622,0.42034,0.30351,0.32625,0.32636,0.33483,0.37357,0.40312,0.36349,47.2
0.35414,0.4162,0.50387,0.49117,0.39105,0.34928,0.50812,0.5696,0.38532,0.39577,0.34065,0.38616,0.45245,0.3364,0.33874,0.37437,0.33646,0.39185,0.41787,0.38965,47.6
0.33409,0.4577,0.55308,0.49221,0.36687,0.30388,0.48803,0.51003,0.44429,0.36108,0.31412,0.39248,0.51233,0.30992,0.34881,0.39999,0.36084,0.37567,0.41597,0.38298,48
0.34092,0.41028,0.53744,0.49108,0.4076,0.35227,0.50909,0.46826,0.47528,0.37468,0.33849,0.41768,0.44382,0.33228,0.31575,0.39317,0.34093,0.33794,0.40865,0.36213,48.4
0.35103,0.43433,0.50572,0.50233,0.44455,0.35869,0.47892,0.52897,0.47613,0.39864,0.34311,0.40667,0.39039,0.31546,0.32919,0.37479,0.32988,0.36611,0.40321,0.35451,48.8
0.33831,0.48742,0.48417,0.52125,0.42652,0.32325,0.44133,0.57791,0.48897,0.39602,0.3169,0.39156,0.36632,0.34586,0.34755,0.35319,0.34777,0.37391,0.41023,0.31539,49.2
0.32682,0.52235,0.46739,0.51049,0.38733,0.32758,0.4622,0.58825,0.53766,0.40485,0.34502,0.36529,0.41404,0.33688,0.32985,0.32526,0.32521,0.3534,0.40709,0.34791,49.6


==> data/simulation_with_delay.csv <==
2.5463,0
2.5463,0.4
2.5463,0.8
2.5463,1.2
2.5463,1.6
2.5463,2
2.3478,2.4
2.011,2.8
1.7011,3.2
1.3762,3.6
1.0757,4
0.81476,4.4
0.61089,4.8
0.42475,5.2
0.28749,5.6
0.18436,6
0.11043,6.4
0.095865,6.8
0.15613,7.2
0.20383,7.6
0.21018,8
0.20507,8.4
0.23453,8.8
0.31046,9.2
0.48121,9.6
0.67121,10
0.8192,10.4
0.92655,10.8
1.017,11.2
1.0782,11.6
1.1503,12
1.2053,12.4
1.2382,12.8
1.2576,13.2
1.2736,13.6
1.2258,14
1.1954,14.4
1.126,14.8
1.0613,15.2
0.99634,15.6
0.90919,16
0.8263,16.4
0.72897,16.8
0.63814,17.2
0.54024,17.6
0.4449,18
0.36124,18.4
0.2855,18.8
0.22159,19.2
0.16691,19.6
0.15384,20
0.22221,20.4
0.27107,20.8
0.28355,21.2
0.27324,21.6
0.28263,22
0.34952,22.4
0.44563,22.8
0.52196,23.2
0.59821,23.6
0.68525,24
0.75906,24.4
0.81739,24.8
0.85838,25.2
0.87108,25.6
0.88845,26
0.90135,26.4
0.90642,26.8
0.90735,27.2
0.89835,27.6
0.88179,28
0.85321,28.4
0.82018,28.8
0.78163,29.2
0.72771,29.6
0.70976,30
0.67092,30.4
0.62625,30.8
0.58508,31.2
0.55676,31.6
0.5409,32
0.52017,32.4
0.49968,32.8
0.46607,33.2
0.42012,33.6
0.36296,34
0.30337,34.4
0.24705,34.8
0.20267,35.2
0.20167,35.6
0.22314,36
0.23642,36.4
0.24191,36.8
0.23748,37.2
0.24794,37.6
0.29932,38
0.35218,38.4
0.37069,38.8
0.38996,39.2
0.43021,39.6
0.47369,40
0.51295,40.4
0.54857,40.8
0.57912,41.2
0.60894,41.6
0.64538,42
0.75028,42.4
0.85072,42.8
0.93253,43.2
1.0191,43.6
1.1322,44
1.1511,44.4
1.1534,44.8
1.1143,45.2
1.0678,45.6
1.031,46
0.95586,46.4
0.89557,46.8
0.83004,47.2
0.79189,47.6
0.77245,48
0.756,48.4
0.74155,48.8
0.72677,49.2
0.71173,49.6


==> data/simulation_without_delay.csv <==
3.6182,0
3.6182,0.4
3.6182,0.8
3.5056,1.2
3.0431,1.6
2.6234,2
2.2507,2.4
1.9118,2.8
1.5772,3.2
1.2701,3.6
1.0489,4
0.86304,4.4
0.69818,4.8
0.55989,5.2
0.44432,5.6
0.34834,6
0.26738,6.4
0.32868,6.8
0.28669,7.2
0.30956,7.6
0.30643,8
0.30362,8.4
0.31138,8.8
0.30702,9.2
0.31275,9.6
0.30702,10
0.32007,10.4
0.31314,10.8
0.3227,11.2
0.33442,11.6
0.33696,12
0.33329,12.4
0.3317,12.8
0.34065,13.2
0.34735,13.6
0.37182,14
0.39502,14.4
0.42462,14.8
0.42146,15.2
0.40462,15.6
0.4012,16
0.38358,16.4
0.38131,16.8
0.40622,17.2
0.39666,17.6
0.37168,18
0.32971,18.4
0.31392,18.8
0.35232,19.2
0.316,19.6
0.31415,20
0.31085,20.4
0.30322,20.8
0.29996,21.2
0.33092,21.6
0.34524,22
0.35293,22.4
0.35444,22.8
0.35834,23.2
0.37299,23.6
0.38463,24
0.35873,24.4
0.34547,24.8
0.40512,25.2
0.40284,25.6
0.35478,26
0.30388,26.4
0.33155,26.8
0.32011,27.2
0.3097,27.6
0.32665,28
0.33285,28.4
0.33918,28.8
0.35471,29.2
0.37322,29.6
0.3821,30
0.39932,30.4
0.41254,30.8
0.39384,31.2
0.38584,31.6
0.39206,32
0.39769,32.4
0.39239,32.8
0.37811,33.2
0.35409,33.6
0.38835,34
0.38169,34.4
0.36527,34.8
0.35089,35.2
0.33017,35.6
0.33889,36
0.32703,36.4
0.34594,36.8
0.35795,37.2
0.35612,37.6
0.35152,38
0.3356,38.4
0.34146,38.8
0.35833,39.2
0.40235,39.6
0.45543,40
0.50612,40.4
0.55564,40.8
0.59991,41.2
0.64176,41.6
0.67743,42
0.68491,42.4
0.68138,42.8
0.67537,43.2
0.65986,43.6
0.63733,44
0.60883,44.4
0.57283,44.8
0.53876,45.2
0.48271,45.6
0.41965,46
0.33664,46.4
0.33111,46.8
0.31925,47.2
0.31416,47.6
0.32049,48
0.30842,48.4
0.3316,48.8
0.32782,49.2
0.32445,49.6

